Optimal Azimuth Sampling and Interpolation for Bistatic ISAC Setups

A key challenge in future 6G Integrated Sensing and Communications (ISAC) networks is to define the angular operations of transmitter and receiver, i.e., the sampling task of the angular domains, to acquire information about the environment. In this work we extend previous analysis for optimal angular sampling of monostatic setups to two-dimensional bistatic deployments, that are as important as the former in future ISAC cellular scenarios. Our approach overcomes the limitations of suboptimal prior art sampling and interpolation techniques, such as spline interpolation. We demonstrate that separating azimuth operations of the two transmit and receive arrays is optimal to sample the angular domain in an array-specific normalized angular frequency (NAF). This allows us to derive a loss-less reconstruction of the angular domain, enabling a more efficient and accurate sampling strategy for bistatic sensing applications compared to legacy approaches. As demonstrated by different Monte Carlo experiments, our approach enables future bistatic ISAC deployments with better performance compared to the other suboptimal solutions.

==> Data/Cartesian/X_sweep_same_y/f1_score.txt <==
-27.0	0.6666666666666666
-26.0	0.6666666666666666
-25.0	0.6666666666666666
-24.0	0.6666666666666666
-23.0	0.6666666666666666
-22.0	0.6666666666666666
-21.0	0.6666666666666666
-20.0	0.6666666666666666
-19.0	0.6666666666666666
-18.0	0.6666666666666666
-17.0	0.6792577428514825
-16.0	0.9055488672430777
-15.0	0.9986987884249524
-14.0	1.0
-13.0	1.0
-12.0	1.0
-11.0	1.0
-10.0	1.0
-9.0	1.0
-8.0	1.0
-7.0	1.0
-6.0	1.0
-5.0	1.0
-4.0	1.0
-3.0	1.0
-2.0	1.0
-1.0	1.0
0.0	1.0
1.0	1.0
2.0	1.0
3.0	1.0
4.0	1.0
5.0	1.0
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	1.0
11.0	1.0
12.0	1.0
13.0	1.0
14.0	1.0
15.0	0.999024233627787
16.0	0.9067453809992346
17.0	0.6801293473239622
18.0	0.6666666666666666
19.0	0.6666666666666666
20.0	0.6666666666666666
21.0	0.6666666666666666
22.0	0.6666666666666666
23.0	0.6666666666666666
24.0	0.6666666666666666
25.0	0.6666666666666666
26.0	0.6666666666666666
27.0	0.6666666666666666


==> Data/Cartesian/X_sweep_same_y/f1_score_baseline.txt <==
-27.0	0.6666666666666666
-26.0	0.6666666666666666
-25.0	0.6666666666666666
-24.0	0.6666666666666666
-23.0	0.6666666666666666
-22.0	0.6666666666666666
-21.0	0.6666666666666666
-20.0	0.6666666666666666
-19.0	0.6667555496300247
-18.0	0.6694165391524184
-17.0	0.6843836337324036
-16.0	0.8744442568518207
-15.0	0.97601310703223
-14.0	0.9981747238710647
-13.0	1.0
-12.0	1.0
-11.0	0.9997499374843711
-10.0	1.0
-9.0	1.0
-8.0	1.0
-7.0	1.0
-6.0	1.0
-5.0	1.0
-4.0	1.0
-3.0	1.0
-2.0	1.0
-1.0	1.0
0.0	1.0
1.0	1.0
2.0	1.0
3.0	1.0
4.0	1.0
5.0	0.999949997499875
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	1.0
11.0	0.9996999099729919
12.0	1.0
13.0	0.9998749943742968
14.0	0.9972987867241552
15.0	0.9721979546739298
16.0	0.8646684831970936
17.0	0.6846432094705689
18.0	0.6696820540109086
19.0	0.6668444207439008
20.0	0.6666666666666666
21.0	0.6666666666666666
22.0	0.6666666666666666
23.0	0.6666666666666666
24.0	0.6666666666666666
25.0	0.6666666666666666
26.0	0.6666666666666666
27.0	0.6666666666666666


==> Data/Cartesian/X_sweep_same_y/f1_score_baseline_rad.txt <==
-27.0	0.6666666666666666
-26.0	0.6666666666666666
-25.0	0.6666666666666666
-24.0	0.6666666666666666
-23.0	0.6666666666666666
-22.0	0.6666666666666666
-21.0	0.6666666666666666
-20.0	0.6666666666666666
-19.0	0.6666666666666666
-18.0	0.6666666666666666
-17.0	0.6666666666666666
-16.0	0.6666666666666666
-15.0	0.6666444429628642
-14.0	0.6665333333333333
-13.0	0.8217878162410804
-12.0	0.6675995694005248
-11.0	0.5926000825423028
-10.0	0.5860264347285857
-9.0	0.6666444429628642
-8.0	0.6688406316385782
-7.0	0.5268188741150062
-6.0	0.7362997963340122
-5.0	0.6660727954469368
-4.0	0.7068664812419146
-3.0	0.6666666666666666
-2.0	0.692346484131923
-1.0	0.756479854903485
0.0	0.9204520457735075
1.0	0.7523341317365269
2.0	0.6936326572847682
3.0	0.6666444429628642
4.0	0.7061305163711661
5.0	0.6658511821043467
6.0	0.7390725114271204
7.0	0.5251490443656491
8.0	0.6683724847452817
9.0	0.6666666666666666
10.0	0.5855833424315683
11.0	0.5897634688796681
12.0	0.6670654286098776
13.0	0.8217479865573963
14.0	0.6662444429619746
15.0	0.6668444207439008
16.0	0.6666666666666666
17.0	0.6666666666666666
18.0	0.6666666666666666
19.0	0.6666666666666666
20.0	0.6666666666666666
21.0	0.6666666666666666
22.0	0.6666666666666666
23.0	0.6666666666666666
24.0	0.6666666666666666
25.0	0.6666666666666666
26.0	0.6666666666666666
27.0	0.6666666666666666


==> Data/Cartesian/X_sweep_same_y/fa_rate.txt <==
-27.0	1e-09
-26.0	1e-09
-25.0	1e-09
-24.0	1e-09
-23.0	1e-09
-22.0	1e-09
-21.0	1e-09
-20.0	1e-09
-19.0	1e-09
-18.0	1e-09
-17.0	1e-09
-16.0	1e-09
-15.0	0.0003
-14.0	1e-09
-13.0	1e-09
-12.0	1e-09
-11.0	1e-09
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	1e-09
-4.0	1e-09
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	1e-09
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	0.0001
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09


==> Data/Cartesian/X_sweep_same_y/fa_rate_baseline.txt <==
-27.0	1e-09
-26.0	1e-09
-25.0	1e-09
-24.0	1e-09
-23.0	1e-09
-22.0	1e-09
-21.0	1e-09
-20.0	1e-09
-19.0	1e-09
-18.0	1e-09
-17.0	1e-09
-16.0	1e-09
-15.0	1e-09
-14.0	0.0025
-13.0	0.0001
-12.0	1e-09
-11.0	0.0011
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	0.0001
-4.0	1e-09
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	1e-09
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	1e-09
5.0	0.0003
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	0.0001
11.0	0.0012
12.0	1e-09
13.0	0.0004
14.0	0.0031
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09


==> Data/Cartesian/X_sweep_same_y/fa_rate_baseline_rad.txt <==
-27.0	1e-09
-26.0	1e-09
-25.0	1e-09
-24.0	1e-09
-23.0	1e-09
-22.0	1e-09
-21.0	1e-09
-20.0	1e-09
-19.0	1e-09
-18.0	1e-09
-17.0	1e-09
-16.0	1e-09
-15.0	0.0001
-14.0	0.0002
-13.0	0.0049
-12.0	0.0206
-11.0	0.4533
-10.0	0.1759
-9.0	0.0001
-8.0	0.165
-7.0	0.2656
-6.0	0.0211
-5.0	0.0079
-4.0	0.001
-3.0	1e-09
-2.0	0.1679
-1.0	0.179
0.0	0.0002
1.0	0.1817
2.0	0.164
3.0	0.0001
4.0	0.0005
5.0	0.0081
6.0	0.0203
7.0	0.2641
8.0	0.1705
9.0	1e-09
10.0	0.1854
11.0	0.4624
12.0	0.0198
13.0	0.0037
14.0	0.0007
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09


==> Data/Cartesian/X_sweep_same_y/old/f1_score.txt <==
-27.0	0.6666666666666666
-25.0	0.6666666666666666
-23.0	0.6666444429628642
-21.0	0.6666222162955061
-19.0	0.6666222162955061
-17.0	0.6813244494263484
-16.5	0.7645640103780578
-16.0	0.9049056620304458
-15.5	0.9828455537190083
-15.0	0.9981987878180725
-14.5	0.9996749243504139
-14.0	0.9997999599919984
-13.5	0.999949997499875
-13.0	1.0
-11.0	0.999949997499875
-9.0	0.9993495772251965
-7.0	0.9997499374843711
-5.0	1.0
-3.0	1.0
-1.0	1.0
1.0	1.0
3.0	1.0
5.0	1.0
7.0	0.9996999099729919
9.0	0.9993996397838703
11.0	1.0
13.0	1.0
15.0	0.9982236169200331
17.0	0.6805183953549749
19.0	0.6666666666666666
19.5	0.6665999866639994
20.0	0.6666222162955061
20.5	0.6666222162955061
21.0	0.6666222162955061
21.5	0.6665999866639994
22.0	0.6665999866639994
22.5	0.6665777540677514
23.0	0.6665999866639994
25.0	0.6666222162955061
27.0	0.6666666666666666


==> Data/Cartesian/X_sweep_same_y/old/f1_score_baseline.txt <==
-27.0	0.5043616177636797
-25.0	0.5127655427791853
-23.0	0.6306965063889505
-21.0	0.6622306289265689
-19.0	0.6660878856684921
-17.0	0.6663552649139196
-16.5	0.6663997864958633
-16.0	0.6668878868729988
-15.5	0.6948094721004775
-15.0	0.8462077154131574
-14.5	0.9386865189436209
-14.0	0.9939920273634969
-13.5	0.9983472730004507
-13.0	0.9973429588409285
-11.0	0.9988987886675343
-9.0	0.997292690263712
-7.0	0.9970412717516675
-5.0	0.9921894683799445
-3.0	0.9977951493285228
-1.0	0.9989488963411582
1.0	0.9987484355444306
3.0	0.9982469321312296
5.0	0.9927477840451249
7.0	0.997242416645776
9.0	0.9966387397782571
11.0	0.9991993594875901
13.0	0.9973429588409285
15.0	0.8498313911869976
17.0	0.6664887940234792
19.0	0.6659763511256597
19.5	0.6655294668539702
20.0	0.6640236527348474
20.5	0.6618422832409036
21.0	0.6597250578467402
21.5	0.6578623237990968
22.0	0.6537635897791011
22.5	0.6432393863717446
23.0	0.6275975855130785
25.0	0.4592256110750595
27.0	0.4262106954326372


==> Data/Cartesian/X_sweep_same_y/old/f1_score_baseline_rad.txt <==
-27.0	0.655457552370452
-25.0	0.662686365782905
-23.0	0.6661066176470588
-21.0	0.6661993457507177
-19.0	0.6663552649139196
-17.0	0.6664442961974649
-16.5	0.6663997864958633
-16.0	0.6653989169675091
-15.5	0.5181585789473684
-15.0	0.501028389535462
-14.5	0.5192959369897223
-14.0	0.4556345879512784
-13.5	0.39214892260614564
-13.0	0.2809479978643887
-11.0	0.49964939457620333
-9.0	0.4411967361740707
-7.0	0.1358490982701509
-5.0	0.0470321675348145
-3.0	0.46744764145897955
-1.0	0.5342494337856809
1.0	0.2232995969547694
3.0	0.2711492531808961
5.0	0.8397556918313884
7.0	0.5121961733697775
9.0	0.34324614712308815
11.0	0.49959967974379504
13.0	0.5226962502391429
15.0	0.606146676538335
17.0	0.6658870698296023
19.0	0.6659763511256597
19.5	0.6658870698296023
20.0	0.6660432807908095
20.5	0.6661770596875417
21.0	0.6661770596875417
21.5	0.6661770596875417
22.0	0.665820077529742
22.5	0.6624130713658767
23.0	0.6453900709219857
25.0	0.6585923576457722
27.0	0.6535382987551868


==> Data/Cartesian/X_sweep_same_y/old/fa_rate.txt <==
-27.0	0.0
-25.0	0.0
-23.0	0.0001
-21.0	0.0002
-19.0	0.0002
-17.0	0.0001
-16.5	0.0001
-16.0	0.0006
-15.5	0.0005
-15.0	0.0013
-14.5	0.0013
-14.0	0.0009
-13.5	0.0003
-13.0	0.0001
-11.0	0.0002
-9.0	0.0027
-7.0	0.0011
-5.0	0.0
-3.0	0.0
-1.0	0.0
1.0	0.0
3.0	0.0
5.0	0.0
7.0	0.0013
9.0	0.0025
11.0	0.0
13.0	0.0
15.0	0.0012
17.0	0.0002
19.0	0.0
19.5	0.0003
20.0	0.0002
20.5	0.0002
21.0	0.0002
21.5	0.0003
22.0	0.0003
22.5	0.0004
23.0	0.0003
25.0	0.0002
27.0	0.0


==> Data/Cartesian/X_sweep_same_y/old/fa_rate_baseline.txt <==
-27.0	0.9655
-25.0	0.9005
-23.0	0.1711
-21.0	0.0201
-19.0	0.0026
-17.0	0.0014
-16.5	0.0012
-16.0	0.0014
-15.5	0.0055
-15.0	0.1835
-14.5	0.2321
-14.0	0.0236
-13.5	0.0067
-13.0	0.0106
-11.0	0.0045
-9.0	0.0108
-7.0	0.0118
-5.0	0.0315
-3.0	0.0089
-1.0	0.0043
1.0	0.0051
3.0	0.007
5.0	0.0293
7.0	0.011
9.0	0.0135
11.0	0.0032
13.0	0.0106
15.0	0.1863
17.0	0.0008
19.0	0.0031
19.5	0.0051
20.0	0.0119
20.5	0.0219
21.0	0.0316
21.5	0.0402
22.0	0.0592
22.5	0.1093
23.0	0.1885
25.0	1.355
27.0	1.692


==> Data/Cartesian/X_sweep_same_y/old/fa_rate_baseline_rad.txt <==
-27.0	0.0513
-25.0	0.018
-23.0	0.0045
-21.0	0.0021
-19.0	0.0014
-17.0	0.001
-16.5	0.0012
-16.0	0.0037
-15.5	0.277
-15.0	0.8367
-14.5	1.114
-14.0	1.107
-13.5	1.221
-13.0	1.447
-11.0	1.004
-9.0	1.126
-7.0	1.739
-5.0	1.937
-3.0	1.072
-1.0	0.9346
1.0	1.558
3.0	1.464
5.0	0.3375
7.0	0.9837
9.0	1.325
11.0	1.003
13.0	0.9625
15.0	0.6495
17.0	0.0035
19.0	0.0031
19.5	0.0035
20.0	0.0028
20.5	0.0022
21.0	0.0022
21.5	0.0022
22.0	0.0038
22.5	0.0193
23.0	0.0989
25.0	0.0392
27.0	0.0557


==> Data/Cartesian/X_sweep_same_y/old/prob_missed_detect.txt <==
-27.0	0.5
-25.0	0.5
-23.0	0.5
-21.0	0.5
-19.0	0.5
-17.0	0.4833
-16.5	0.3811
-16.0	0.1734
-15.5	0.03345
-15.0	0.0029
-14.5	5e-05
-14.0	0.0000001  # fix plot
-13.5	0.0
-13.0	0.0
-11.0	0.0
-9.0	0.0
-7.0	0.0
-5.0	0.0
-3.0	0.0
-1.0	0.0
1.0	0.0
3.0	0.0
5.0	0.0
7.0	0.0
9.0	0.0
11.0	0.0
13.0	0.0000001  # fix plot
15.0	0.00295
17.0	0.4842
19.0	0.5
19.5	0.5
20.0	0.5
20.5	0.5
21.0	0.5
21.5	0.5
22.0	0.5
22.5	0.5
23.0	0.5
25.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/old/prob_missed_detect_baseline.txt <==
-27.0	0.5
-25.0	0.5
-23.0	0.5
-21.0	0.5
-19.0	0.5
-17.0	0.5
-16.5	0.5
-16.0	0.4994
-15.5	0.4662
-15.0	0.1993
-14.5	0.0129
-14.0	0.00025
-13.5	0.0000001  # fix plot
-13.0	0.0
-11.0	0.0
-9.0	0.0
-7.0	0.0
-5.0	0.0
-3.0	0.0
-1.0	0.0
1.0	0.0
3.0	0.0
5.0	0.0
7.0	0.0
9.0	0.0
11.0	0.0
13.0	0.0000001  # fix plot
15.0	0.1923
17.0	0.5
19.0	0.5
19.5	0.5
20.0	0.5
20.5	0.5
21.0	0.5
21.5	0.5
22.0	0.5
22.5	0.5
23.0	0.4996
25.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/old/prob_missed_detect_baseline_rad.txt <==
-27.0	0.5
-25.0	0.5
-23.0	0.4995
-21.0	0.5
-19.0	0.5
-17.0	0.5
-16.5	0.5
-16.0	0.5005
-15.5	0.6019
-15.0	0.5259
-14.5	0.4539
-14.0	0.5417
-13.5	0.6072
-13.0	0.7183
-11.0	0.4998
-9.0	0.5576
-7.0	0.8638
-5.0	0.9526
-3.0	0.5315
-1.0	0.4652
1.0	0.7764
3.0	0.7284
5.0	0.1541
7.0	0.4864
9.0	0.6556
11.0	0.5
13.0	0.4759
15.0	0.4239
17.0	0.5
19.0	0.5
19.5	0.5
20.0	0.5
20.5	0.5
21.0	0.5
21.5	0.5
22.0	0.5
22.5	0.5
23.0	0.5
25.0	0.4994
27.0	0.5011


==> Data/Cartesian/X_sweep_same_y/old/rmse.txt <==
-27.0	0.1303
-25.0	0.1311
-23.0	0.1322
-21.0	0.1337
-19.0	0.1354
-17.0	0.1318
-16.5	0.1159
-16.0	0.07889
-15.5	0.04083
-15.0	0.02853
-14.5	0.02442
-14.0	0.0212
-13.5	0.0202
-13.0	0.01937
-11.0	0.01481
-9.0	0.009321
-7.0	0.006832
-5.0	0.007001
-3.0	0.007396
-1.0	0.007144
1.0	0.007135
3.0	0.007415
5.0	0.007035
7.0	0.006795
9.0	0.009287
11.0	0.01482
13.0	0.01936
15.0	0.02851
17.0	0.1319
19.0	0.1354
19.5	0.135
20.0	0.1345
20.5	0.1341
21.0	0.1337
21.5	0.1333
22.0	0.1329
22.5	0.1325
23.0	0.1322
25.0	0.1311
27.0	0.1303


==> Data/Cartesian/X_sweep_same_y/old/rmse_baseline.txt <==
-27.0	0.1302
-25.0	0.1312
-23.0	0.1302
-21.0	0.132
-19.0	0.1357
-17.0	0.1362
-16.5	0.1352
-16.0	0.1327
-15.5	0.1259
-15.0	0.08571
-14.5	0.03933
-14.0	0.02909
-13.5	0.02864
-13.0	0.03019
-11.0	0.01956
-9.0	0.02895
-7.0	0.02394
-5.0	0.01405
-3.0	0.02243
-1.0	0.0181
1.0	0.01808
3.0	0.02244
5.0	0.01403
7.0	0.02391
9.0	0.02905
11.0	0.01958
13.0	0.03015
15.0	0.0845
17.0	0.1361
19.0	0.1357
19.5	0.1355
20.0	0.1346
20.5	0.1332
21.0	0.132
21.5	0.1312
22.0	0.1306
22.5	0.1303
23.0	0.1302
25.0	0.1312
27.0	0.1302


==> Data/Cartesian/X_sweep_same_y/old/rmse_baseline_rad.txt <==
-27.0	0.1367
-25.0	0.137
-23.0	0.139
-21.0	0.1361
-19.0	0.1326
-17.0	0.1319
-16.5	0.1328
-16.0	0.1358
-15.5	0.1491
-15.0	0.1404
-14.5	0.1339
-14.0	0.1435
-13.5	0.1498
-13.0	0.1602
-11.0	0.138
-9.0	0.1468
-7.0	0.1721
-5.0	0.1783
-3.0	0.144
-1.0	0.1392
1.0	0.1655
3.0	0.1614
5.0	0.1053
7.0	0.1413
9.0	0.1557
11.0	0.1397
13.0	0.1394
15.0	0.1289
17.0	0.1329
19.0	0.1317
19.5	0.1314
20.0	0.1311
20.5	0.1309
21.0	0.1307
21.5	0.1306
22.0	0.1305
22.5	0.1305
23.0	0.1306
25.0	0.1337
27.0	0.1362


==> Data/Cartesian/X_sweep_same_y/old_rad_baseline/f1_score_baseline_rad.txt <==
-27.0	0.4724068798142872
-26.0	0.4407784364165082
-25.0	0.4262106954326372
-24.0	0.419886297714352
-23.0	0.42015539835324134
-22.0	0.42719670065299575
-21.0	0.43990142265038645
-20.0	0.44794081925582424
-19.0	0.5179328962591593
-18.0	0.6323330583382439
-17.0	0.6434505465865489
-16.0	0.8157326378721328
-15.0	0.763090780605902
-14.0	0.5290268948655257
-13.0	0.8161466642161368
-12.0	0.9966249993728834
-11.0	0.9898124466446089
-10.0	1.0
-9.0	1.0
-8.0	1.0
-7.0	1.0
-6.0	1.0
-5.0	0.9965884005619106
-4.0	0.9994496973335335
-3.0	1.0
-2.0	1.0
-1.0	1.0
0.0	0.9994997498749374
1.0	1.0
2.0	1.0
3.0	1.0
4.0	0.9992494370778084
5.0	0.9971921379863617
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	0.9999249993749532
11.0	0.9960169875254136
12.0	0.9999749993749844
13.0	0.9531
14.0	0.6603495419095935
15.0	0.8327151104176668
16.0	0.849912041642568
17.0	0.675649308478653
18.0	0.6611456436047303
19.0	0.6195283441187667
20.0	0.5596653456627037
21.0	0.5404411764705882
22.0	0.529854254818994
23.0	0.5248503278532738
24.0	0.5253464970571483
25.0	0.5360920393393951
26.0	0.5615957913195967
27.0	0.5903989514213157


==> Data/Cartesian/X_sweep_same_y/old_rad_baseline/fa_rate_baseline_rad.txt <==
-27.0	1.234
-26.0	1.538
-25.0	1.693
-24.0	1.763
-23.0	1.76
-22.0	1.682
-21.0	1.546
-20.0	1.465
-19.0	0.8617
-18.0	0.1681
-17.0	0.1508
-16.0	0.2163
-15.0	0.5694
-14.0	1.167
-13.0	0.3725
-12.0	0.0068
-11.0	0.0276
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	0.0137
-4.0	0.0023
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	0.0021
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	0.0031
5.0	0.0112
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	0.0002
11.0	0.0137
12.0	0.0001
13.0	0.0938
14.0	0.6817
15.0	0.2795
16.0	0.0358
17.0	0.0193
18.0	0.0311
19.0	0.23
20.0	0.5736
21.0	0.7006
22.0	0.7746
23.0	0.8106
24.0	0.8069
25.0	0.7306
26.0	0.5613
27.0	0.3875


==> Data/Cartesian/X_sweep_same_y/old_rad_baseline/prob_missed_detect_baseline_rad.txt <==
-27.0	0.5
-26.0	0.5
-25.0	0.5
-24.0	0.5
-23.0	0.5
-22.0	0.5
-21.0	0.5
-20.0	0.5
-19.0	0.5
-18.0	0.4988
-17.0	0.4899
-16.0	0.2367
-15.0	0.2074
-14.0	0.4306
-13.0	0.1822
-12.0	0.00335
-11.0	0.00665
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	1e-09
-4.0	1e-09
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	1e-09
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	5e-05
11.0	0.00115
12.0	5e-05
13.0	0.0469
14.0	0.3391
15.0	0.1869
16.0	0.2478
17.0	0.4849
18.0	0.4985
19.0	0.4996
20.0	0.5
21.0	0.5
22.0	0.5
23.0	0.5
24.0	0.5
25.0	0.5
26.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/old_rad_baseline/rmse_baseline_rad.txt <==
-27.0	0.1347
-26.0	0.135
-25.0	0.1352
-24.0	0.1353
-23.0	0.1359
-22.0	0.1364
-21.0	0.1368
-20.0	0.1366
-19.0	0.1351
-18.0	0.1338
-17.0	0.1342
-16.0	0.104
-15.0	0.1016
-14.0	0.1284
-13.0	0.09867
-12.0	0.06776
-11.0	0.06373
-10.0	0.04815
-9.0	0.04368
-8.0	0.05212
-7.0	0.05835
-6.0	0.06047
-5.0	0.04903
-4.0	0.04144
-3.0	0.03433
-2.0	0.03727
-1.0	0.03989
0.0	0.04905
1.0	0.04065
2.0	0.03203
3.0	0.03223
4.0	0.04054
5.0	0.04229
6.0	0.05429
7.0	0.05406
8.0	0.04385
9.0	0.03622
10.0	0.04253
11.0	0.05451
12.0	0.05883
13.0	0.07432
14.0	0.1167
15.0	0.09513
16.0	0.1023
17.0	0.1338
18.0	0.1338
19.0	0.1341
20.0	0.135
21.0	0.135
22.0	0.1347
23.0	0.1343
24.0	0.1338
25.0	0.1338
26.0	0.1335
27.0	0.1333


==> Data/Cartesian/X_sweep_same_y/oldest/f1_score.txt <==
-27.0	0.6666666666666666
-25.0	0.6666666666666666
-23.0	0.6666666666666666
-21.0	0.6673983866666666
-19.0	0.7185488952430464
-17.0	0.8885638460672892
-15.0	0.919894890432057
-13.0	0.9879882352941177
-11.0	0.9930013594481647
-9.0	0.9998499774966245
-7.0	1.0
-5.0	1.0
-3.0	1.0
-1.0	1.0
1.0	1.0
3.0	1.0
5.0	1.0
7.0	1.0
9.0	1.0
11.0	1.0
13.0	1.0
15.0	0.9993495772251965
17.0	0.9821161135993486
19.0	0.8127202983099777
21.0	0.6678430217840251
23.0	0.6666666666666666
25.0	0.6666666666666666
27.0	0.6666666666666666


==> Data/Cartesian/X_sweep_same_y/oldest/f1_score_baseline.txt <==
-27.0	0.6768673251622205
-25.0	0.5620074183204783
-23.0	0.5451790208538441
-21.0	0.6468499771167049
-19.0	0.6084216145191754
-17.0	0.7877926774314683
-15.0	0.8408878858047308
-13.0	0.8185739398064573
-11.0	0.9268876841738011
-9.0	0.9564047776936532
-7.0	0.951232302045097
-5.0	0.9902654617054577
-3.0	0.988304246655032
-1.0	0.9870853380602685
1.0	0.9880997596701157
3.0	0.9873417721518987
5.0	0.9978967531816816
7.0	0.9790956890170754
9.0	0.9457701544462601
11.0	0.9658441042614812
13.0	0.915383417494706
15.0	0.6413619714326121
17.0	0.5431777759594141
19.0	0.5779097274359393
21.0	0.41904996271439227
23.0	0.3611603413143148
25.0	0.38381354473942964
27.0	0.3983243333731914


==> Data/Cartesian/X_sweep_same_y/oldest/f1_score_baseline_rad.txt <==
-27.0	0.6666666666666666
-25.0	0.6622762580209388
-23.0	0.6129347709320695
-21.0	0.7058920428893904
-19.0	0.7909443760492445
-17.0	0.6105160266840222
-15.0	0.6496622656009836
-13.0	0.5248168173767129
-11.0	0.4332131506218332
-9.0	0.2490681081081081
-7.0	0.03764165227785896
-5.0	0.3555496554633666
-3.0	0.08443995736617717
-1.0	0.03251998769987698
1.0	0.13314983101764927
3.0	0.03316496306347053
5.0	0.4044996044499382
7.0	0.2056494043277413
9.0	0.06367999371859295
11.0	0.3579456348652046
13.0	0.19931477301228995
15.0	0.3226609283738088
17.0	0.6189065008025683
19.0	0.592945408550468
21.0	0.6715876336996337
23.0	0.5869082832022212
25.0	0.6489333333333334
27.0	0.6662666666666668


==> Data/Cartesian/X_sweep_same_y/oldest/fa_rate.txt <==
-27.0	0.0
-25.0	0.0
-23.0	0.0
-21.0	0.0011
-19.0	0.0388
-17.0	0.2508
-15.0	0.3376
-13.0	0.0481
-11.0	0.0282
-9.0	0.0006
-7.0	0.000000001 %=0 fix for plot 
-5.0	0.000000001 %=0 fix for plot 
-3.0	0.000000001 %=0 fix for plot 
-1.0	0.000000001 %=0 fix for plot 
1.0	0.000000001 %=0 fix for plot 
3.0	0.000000001 %=0 fix for plot 
5.0	0.000000001 %=0 fix for plot 
7.0	0.000000001 %=0 fix for plot 
9.0	0.000000001 %=0 fix for plot 
11.0	0.000000001 %=0 fix for plot 
13.0	0.000000001 %=0 fix for plot 
15.0	0.0026
17.0	0.071
19.0	0.0654
21.0	0.0003
23.0	0.0
25.0	0.0
27.0	0.0


==> Data/Cartesian/X_sweep_same_y/oldest/fa_rate_baseline.txt <==
-27.0	1.131
-25.0	1.427
-23.0	1.444
-21.0	1.058
-19.0	0.7113
-17.0	0.7487
-15.0	0.6306
-13.0	0.8679
-11.0	0.3092
-9.0	0.1628
-7.0	0.205
-5.0	0.0384
-3.0	0.0461
-1.0	0.0524
1.0	0.0469
3.0	0.0513
5.0	0.0078
7.0	0.0827
9.0	0.2292
11.0	0.1355
13.0	0.3504
15.0	1.909
17.0	2.37
19.0	1.734
21.0	2.7
23.0	2.572
25.0	2.24
27.0	2.095


==> Data/Cartesian/X_sweep_same_y/oldest/fa_rate_baseline_rad.txt <==
-27.0	0.0
-25.0	0.0199
-23.0	0.3548
-21.0	0.4325
-19.0	0.1434
-17.0	1.026
-15.0	0.8074
-13.0	1.458
-11.0	1.291
-9.0	1.695
-7.0	1.96
-5.0	1.293
-3.0	1.834
-1.0	1.935
1.0	1.738
3.0	1.935
5.0	1.194
7.0	1.595
9.0	1.875
11.0	1.296
13.0	1.65
15.0	1.686
17.0	1.006
19.0	0.8065
21.0	0.3586
23.0	0.1611
25.0	0.0266
27.0	0.0006


==> Data/Cartesian/X_sweep_same_y/oldest/precision.txt <==
-27.0	1.0
-25.0	1.0
-23.0	1.0
-21.0	0.9989
-19.0	0.9672
-17.0	0.8777
-15.0	0.855
-13.0	0.9765
-11.0	0.9861
-9.0	0.9997
-7.0	1.0
-5.0	1.0
-3.0	1.0
-1.0	1.0
1.0	1.0
3.0	1.0
5.0	1.0
7.0	1.0
9.0	1.0
11.0	1.0
13.0	1.0
15.0	0.9987
17.0	0.9657
19.0	0.9558
21.0	0.9997
23.0	1.0
25.0	1.0
27.0	1.0


==> Data/Cartesian/X_sweep_same_y/oldest/precision_baseline.txt <==
-27.0	0.5861
-25.0	0.4841
-23.0	0.4719
-21.0	0.5802
-19.0	0.625
-17.0	0.7047
-15.0	0.7516
-13.0	0.696
-11.0	0.8658
-9.0	0.9241
-7.0	0.907
-5.0	0.9812
-3.0	0.9775
-1.0	0.9745
1.0	0.9771
3.0	0.975
5.0	0.9961
7.0	0.9602
9.0	0.8972
11.0	0.9364
13.0	0.8499
15.0	0.4915
17.0	0.4074
19.0	0.4667
21.0	0.3157
23.0	0.2815
25.0	0.3101
27.0	0.3271


==> Data/Cartesian/X_sweep_same_y/oldest/precision_baseline_rad.txt <==
-27.0	1.0
-25.0	0.9805
-23.0	0.7457
-21.0	0.7542
-19.0	0.9072
-17.0	0.5645
-15.0	0.6259
-13.0	0.4577
-11.0	0.4135
-9.0	0.2367
-7.0	0.03729
-5.0	0.3552
-3.0	0.08438
-1.0	0.03254
1.0	0.133
3.0	0.03313
5.0	0.4041
7.0	0.2053
9.0	0.06366
11.0	0.3567
13.0	0.1967
15.0	0.296
17.0	0.5725
19.0	0.5946
21.0	0.7688
23.0	0.8478
25.0	0.9734
27.0	0.9994


==> Data/Cartesian/X_sweep_same_y/oldest/prob_missed_detect.txt <==
-27.0	0.5
-25.0	0.5
-23.0	0.5
-21.0	0.4989
-19.0	0.4284
-17.0	0.1003
-15.0	0.00455
-13.0	0.00025
-11.0	0.000000001 %=0 fix for plot 
-9.0	0.000000001 %=0 fix for plot 
-7.0	0.000000001 %=0 fix for plot 
-5.0	0.000000001 %=0 fix for plot 
-3.0	0.000000001 %=0 fix for plot 
-1.0	0.000000001 %=0 fix for plot 
1.0	0.000000001 %=0 fix for plot 
3.0	0.000000001 %=0 fix for plot 
5.0	0.000000001 %=0 fix for plot 
7.0	0.000000001 %=0 fix for plot 
9.0	0.000000001 %=0 fix for plot 
11.0	0.000000001 %=0 fix for plot 
13.0	0.000000001 %=0 fix for plot 
15.0	0.000000001 %=0 fix for plot 
17.0	0.0009
19.0	0.2931
21.0	0.4986
23.0	0.5
25.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/oldest/prob_missed_detect_baseline.txt <==
-27.0	0.1991
-25.0	0.3302
-23.0	0.3546
-21.0	0.2692
-19.0	0.4073
-17.0	0.1069
-15.0	0.04575
-13.0	0.00645
-11.0	0.00275
-9.0	0.00895
-7.0	0.0
-5.0	0.0005
-3.0	0.00065
-1.0	0.0
1.0	0.00065
3.0	0.0
5.0	0.0003
7.0	0.00125
9.0	0.0001
11.0	0.0028
13.0	0.0082
15.0	0.0773
17.0	0.1853
19.0	0.2413
21.0	0.377
23.0	0.4963
25.0	0.4965
27.0	0.4908


==> Data/Cartesian/X_sweep_same_y/oldest/prob_missed_detect_baseline_rad.txt <==
-27.0	0.5
-25.0	0.5
-23.0	0.4797
-21.0	0.3366
-19.0	0.2989
-17.0	0.3353
-15.0	0.3247
-13.0	0.385
-11.0	0.5451
-9.0	0.7372
-7.0	0.962
-5.0	0.6441
-3.0	0.9155
-1.0	0.9675
1.0	0.8667
3.0	0.9668
5.0	0.5951
7.0	0.794
9.0	0.9363
11.0	0.6408
13.0	0.798
15.0	0.6454
17.0	0.3265
19.0	0.4087
21.0	0.4038
23.0	0.5512
25.0	0.5133
27.0	0.5003


==> Data/Cartesian/X_sweep_same_y/oldest/rmse.txt <==
-27.0	0.1104
-25.0	0.1112
-23.0	0.1122
-21.0	0.1132
-19.0	0.1082
-17.0	0.07085
-15.0	0.04309
-13.0	0.02413
-11.0	0.02178
-9.0	0.01678
-7.0	0.01142
-5.0	0.008512
-3.0	0.008122
-1.0	0.008522
1.0	0.01075
3.0	0.01021
5.0	0.008968
7.0	0.009344
9.0	0.01002
11.0	0.01034
13.0	0.01104
15.0	0.01841
17.0	0.02844
19.0	0.09362
21.0	0.1123
23.0	0.1108
25.0	0.1098
27.0	0.1091


==> Data/Cartesian/X_sweep_same_y/oldest/rmse_baseline.txt <==
-27.0	0.08212
-25.0	0.09578
-23.0	0.09809
-21.0	0.08873
-19.0	0.1061
-17.0	0.07313
-15.0	0.05826
-13.0	0.04797
-11.0	0.03702
-9.0	0.03892
-7.0	0.03183
-5.0	0.03543
-3.0	0.02511
-1.0	0.01779
1.0	0.02777
3.0	0.01956
5.0	0.0218
7.0	0.03148
9.0	0.02864
11.0	0.03754
13.0	0.03977
15.0	0.06185
17.0	0.0837
19.0	0.08985
21.0	0.1003
23.0	0.1101
25.0	0.1108
27.0	0.1107


==> Data/Cartesian/X_sweep_same_y/oldest/rmse_baseline_rad.txt <==
-27.0	0.114
-25.0	0.112
-23.0	0.1101
-21.0	0.09748
-19.0	0.09485
-17.0	0.09942
-15.0	0.1015
-13.0	0.1043
-11.0	0.1201
-9.0	0.1342
-7.0	0.1496
-5.0	0.1287
-3.0	0.1468
-1.0	0.1501
1.0	0.1438
3.0	0.1501
5.0	0.1247
7.0	0.139
9.0	0.1483
11.0	0.1282
13.0	0.1394
15.0	0.127
17.0	0.09573
19.0	0.103
21.0	0.106
23.0	0.1209
25.0	0.1174
27.0	0.1153


==> Data/Cartesian/X_sweep_same_y/oldest/rmse_first.txt <==
-27.0	0.025
-25.0	0.02836
-23.0	0.03195
-21.0	0.0357
-19.0	0.03921
-17.0	0.03739
-15.0	0.0245
-13.0	0.01059
-11.0	0.009131
-9.0	0.008099
-7.0	0.005559
-5.0	0.004278
-3.0	0.004003
-1.0	0.004287
1.0	0.005234
3.0	0.00486
5.0	0.004475
7.0	0.004592
9.0	0.004933
11.0	0.005062
13.0	0.005245
15.0	0.008721
17.0	0.01472
19.0	0.03718
21.0	0.03268
23.0	0.02681
25.0	0.02197
27.0	0.01818


==> Data/Cartesian/X_sweep_same_y/oldest/rmse_first_baseline.txt <==
-27.0	0.0307
-25.0	0.02703
-23.0	0.02786
-21.0	0.02805
-19.0	0.03799
-17.0	0.03852
-15.0	0.02944
-13.0	0.02707
-11.0	0.01826
-9.0	0.01499
-7.0	0.01013
-5.0	0.01769
-3.0	0.01181
-1.0	0.008049
1.0	0.01534
3.0	0.01041
5.0	0.01179
7.0	0.01739
9.0	0.01317
11.0	0.01558
13.0	0.01699
15.0	0.02471
17.0	0.04072
19.0	0.03624
21.0	0.02663
23.0	0.02539
25.0	0.02778
27.0	0.02933


==> Data/Cartesian/X_sweep_same_y/oldest/rmse_first_baseline_rad.txt <==
-27.0	0.03794
-25.0	0.03138
-23.0	0.03131
-21.0	0.04121
-19.0	0.03984
-17.0	0.04244
-15.0	0.05407
-13.0	0.05165
-11.0	0.05617
-9.0	0.081
-7.0	0.1041
-5.0	0.07973
-3.0	0.09997
-1.0	0.1047
1.0	0.09544
3.0	0.1047
5.0	0.06566
7.0	0.08818
9.0	0.1027
11.0	0.0699
13.0	0.08891
15.0	0.06802
17.0	0.03206
19.0	0.02767
21.0	0.04348
23.0	0.05723
25.0	0.04706
27.0	0.04171


==> Data/Cartesian/X_sweep_same_y/prob_missed_detect.txt <==
-27.0	0.5
-26.0	0.5
-25.0	0.5
-24.0	0.5
-23.0	0.5
-22.0	0.5
-21.0	0.5
-20.0	0.5
-19.0	0.5
-18.0	0.5
-17.0	0.4857
-16.0	0.1726
-15.0	0.0024
-14.0	1e-09
-13.0	1e-09
-12.0	1e-09
-11.0	1e-09
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	1e-09
-4.0	1e-09
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	1e-09
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	0.00185
16.0	0.1706
17.0	0.4847
18.0	0.5
19.0	0.5
20.0	0.5
21.0	0.5
22.0	0.5
23.0	0.5
24.0	0.5
25.0	0.5
26.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/prob_missed_detect_baseline.txt <==
-27.0	0.5
-26.0	0.5
-25.0	0.5
-24.0	0.5
-23.0	0.5
-22.0	0.5
-21.0	0.5
-20.0	0.5
-19.0	0.4999
-18.0	0.4969
-17.0	0.4798
-16.0	0.2231
-15.0	0.04685
-14.0	0.00235
-13.0	1e-09
-12.0	1e-09
-11.0	1e-09
-10.0	1e-09
-9.0	1e-09
-8.0	1e-09
-7.0	1e-09
-6.0	1e-09
-5.0	1e-09
-4.0	1e-09
-3.0	1e-09
-2.0	1e-09
-1.0	1e-09
0.0	1e-09
1.0	1e-09
2.0	1e-09
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	5e-05
14.0	0.0038
15.0	0.0541
16.0	0.2384
17.0	0.4795
18.0	0.4966
19.0	0.4998
20.0	0.5
21.0	0.5
22.0	0.5
23.0	0.5
24.0	0.5
25.0	0.5
26.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/prob_missed_detect_baseline_rad.txt <==
-27.0	0.5
-26.0	0.5
-25.0	0.5
-24.0	0.5
-23.0	0.5
-22.0	0.5
-21.0	0.5
-20.0	0.5
-19.0	0.5
-18.0	0.5
-17.0	0.5
-16.0	0.5
-15.0	0.5
-14.0	0.5001
-13.0	0.3008
-12.0	0.4938
-11.0	0.4835
-10.0	0.5491
-9.0	0.5
-8.0	0.4561
-7.0	0.5949
-6.0	0.4112
-5.0	0.4987
-4.0	0.4531
-3.0	0.5
-2.0	0.4261
-1.0	0.3372
0.0	0.1473
1.0	0.3422
2.0	0.4255
3.0	0.5
4.0	0.4541
5.0	0.4989
6.0	0.4079
7.0	0.5969
8.0	0.4553
9.0	0.5
10.0	0.5476
11.0	0.4851
12.0	0.4946
13.0	0.3013
14.0	0.5003
15.0	0.4998
16.0	0.5
17.0	0.5
18.0	0.5
19.0	0.5
20.0	0.5
21.0	0.5
22.0	0.5
23.0	0.5
24.0	0.5
25.0	0.5
26.0	0.5
27.0	0.5


==> Data/Cartesian/X_sweep_same_y/rmse.txt <==
-27.0	0.1303
-26.0	0.1306
-25.0	0.1309
-24.0	0.1314
-23.0	0.1321
-22.0	0.1328
-21.0	0.1336
-20.0	0.1345
-19.0	0.1353
-18.0	0.1358
-17.0	0.1323
-16.0	0.07875
-15.0	0.02885
-14.0	0.02103
-13.0	0.01941
-12.0	0.01742
-11.0	0.01447
-10.0	0.0108
-9.0	0.008079
-8.0	0.007031
-7.0	0.006755
-6.0	0.006899
-5.0	0.00701
-4.0	0.007214
-3.0	0.007475
-2.0	0.007413
-1.0	0.007205
0.0	0.007139
1.0	0.007243
2.0	0.00745
3.0	0.007478
4.0	0.007213
5.0	0.006972
6.0	0.006871
7.0	0.006742
8.0	0.006984
9.0	0.008047
10.0	0.01077
11.0	0.01444
12.0	0.01737
13.0	0.01932
14.0	0.02109
15.0	0.02857
16.0	0.07839
17.0	0.1322
18.0	0.1358
19.0	0.1353
20.0	0.1344
21.0	0.1336
22.0	0.1328
23.0	0.1321
24.0	0.1314
25.0	0.1309
26.0	0.1306
27.0	0.1303


==> Data/Cartesian/X_sweep_same_y/rmse_baseline.txt <==
-27.0	0.1295
-26.0	0.1299
-25.0	0.1308
-24.0	0.1319
-23.0	0.1315
-22.0	0.131
-21.0	0.1308
-20.0	0.1314
-19.0	0.1333
-18.0	0.1341
-17.0	0.1323
-16.0	0.08903
-15.0	0.04929
-14.0	0.03488
-13.0	0.02495
-12.0	0.02767
-11.0	0.02745
-10.0	0.02247
-9.0	0.01504
-8.0	0.01987
-7.0	0.02022
-6.0	0.01548
-5.0	0.02106
-4.0	0.01645
-3.0	0.01249
-2.0	0.01739
-1.0	0.02071
0.0	0.01535
1.0	0.02074
2.0	0.01749
3.0	0.01245
4.0	0.01639
5.0	0.02115
6.0	0.01544
7.0	0.02027
8.0	0.01984
9.0	0.01501
10.0	0.02247
11.0	0.02752
12.0	0.02766
13.0	0.02496
14.0	0.0356
15.0	0.05158
16.0	0.09181
17.0	0.1323
18.0	0.134
19.0	0.1333
20.0	0.1314
21.0	0.1309
22.0	0.131
23.0	0.1315
24.0	0.1319
25.0	0.1308
26.0	0.1299
27.0	0.1295


==> Data/Cartesian/X_sweep_same_y/rmse_baseline_rad.txt <==
-27.0	0.1288
-26.0	0.129
-25.0	0.13
-24.0	0.1308
-23.0	0.1307
-22.0	0.132
-21.0	0.1337
-20.0	0.1326
-19.0	0.1313
-18.0	0.1306
-17.0	0.1305
-16.0	0.1298
-15.0	0.1294
-14.0	0.1308
-13.0	0.1085
-12.0	0.1293
-11.0	0.1287
-10.0	0.1362
-9.0	0.1318
-8.0	0.1364
-7.0	0.1431
-6.0	0.1209
-5.0	0.129
-4.0	0.1317
-3.0	0.1365
-2.0	0.1325
-1.0	0.1154
0.0	0.0891
1.0	0.1162
2.0	0.1324
3.0	0.1365
4.0	0.1318
5.0	0.129
6.0	0.1205
7.0	0.1433
8.0	0.1364
9.0	0.1318
10.0	0.136
11.0	0.1288
12.0	0.1294
13.0	0.1084
14.0	0.1308
15.0	0.1293
16.0	0.1298
17.0	0.1305
18.0	0.1306
19.0	0.1313
20.0	0.1326
21.0	0.1337
22.0	0.1319
23.0	0.1307
24.0	0.1308
25.0	0.13
26.0	0.129
27.0	0.1288


==> Data/Cartesian/Y_sweep_same_x/f1_score.txt <==
4.0	1.0
6.0	1.0
8.0	1.0
10.0	1.0
12.0	1.0
14.0	1.0
16.0	0.998397435897436
18.0	0.8684470174243715
20.0	0.6668444207439008
22.0	0.6666222162955061
24.0	0.6665777540677514
26.0	0.6665332799786581
28.0	0.6665999866639994
30.0	0.6665999866639994
32.0	0.6666222162955061
34.0	0.6666444429628642
36.0	0.6666444429628642
38.0	0.6666666666666666
40.0	0.6666444429628642
42.0	0.6666444429628642
44.0	0.6666666666666666
46.0	0.6666666666666666
48.0	0.6666666666666666
50.0	0.6666666666666666


==> Data/Cartesian/Y_sweep_same_x/f1_score_baseline.txt <==
4.0	0.9994496973335335
6.0	0.9998499774966245
8.0	0.9993495772251965
10.0	0.9996999099729919
12.0	0.9996999099729919
14.0	0.9960343356257216
16.0	0.910460244648318
18.0	0.7377085878227607
20.0	0.6696372267165875
22.0	0.6610719343461746
24.0	0.6601716210698244
26.0	0.6627318718381113
28.0	0.6629819358317606
30.0	0.6632996632996634
32.0	0.6629819358317606
34.0	0.6613613274635963
36.0	0.6587962331104136
38.0	0.6587729475192794
40.0	0.6605566870332655
42.0	0.6626180836707153
44.0	0.6643168848606915
46.0	0.6649691771642992
48.0	0.6655294668539702
50.0	0.6659540352752539


==> Data/Cartesian/Y_sweep_same_x/f1_score_baseline_rad.txt <==
4.0	0.4512498614958449
6.0	0.365049993151623
8.0	0.3733997589716122
10.0	0.3558999719022197
12.0	0.4865499537560374
14.0	0.3365949792038027
16.0	0.13757571376942537
18.0	0.027336202444482715
20.0	0.16435946608553526
22.0	0.21327735968047087
24.0	0.12288087751371109
26.0	0.133190332326284
28.0	0.24265193370165752
30.0	0.27100814240975774
32.0	0.2877608695652174
34.0	0.2965629965262045
36.0	0.29489743902439025
38.0	0.302226480214222
40.0	0.3026835259259259
42.0	0.2963340977670489
44.0	0.29112643995098036
46.0	0.2965963647288568
48.0	0.28564276807980055
50.0	0.2655548257372654


==> Data/Cartesian/Y_sweep_same_x/fa_rate.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0
14.0	0.0001
16.0	0.0065
18.0	0.0222
20.0	0.0
22.0	0.0002
24.0	0.0004
26.0	0.0006
28.0	0.0003
30.0	0.0003
32.0	0.0002
34.0	0.0001
36.0	0.0001
38.0	0.0
40.0	0.0001
42.0	0.0001
44.0	0.0
46.0	0.0
48.0	0.0
50.0	0.0


==> Data/Cartesian/Y_sweep_same_x/fa_rate_baseline.txt <==
4.0	0.0022
6.0	0.0007
8.0	0.0027
10.0	0.0012
12.0	0.0013
14.0	0.016
16.0	0.0272
18.0	0.0301
20.0	0.0105
22.0	0.0266
24.0	0.0324
26.0	0.0178
28.0	0.0167
30.0	0.0152
32.0	0.0167
34.0	0.0241
36.0	0.0358
38.0	0.036
40.0	0.0278
42.0	0.0183
44.0	0.0106
46.0	0.0077
48.0	0.0051
50.0	0.0032


==> Data/Cartesian/Y_sweep_same_x/fa_rate_baseline_rad.txt <==
4.0	1.099
6.0	1.27
8.0	1.255
10.0	1.289
12.0	1.028
14.0	1.34
16.0	1.465
18.0	1.173
20.0	0.7741
22.0	0.7044
24.0	0.8475
26.0	0.8169
28.0	0.6507
30.0	0.6067
32.0	0.5826
34.0	0.5756
36.0	0.5881
38.0	0.5773
40.0	0.5695
42.0	0.5711
44.0	0.5723
46.0	0.5616
48.0	0.5759
50.0	0.6045


==> Data/Cartesian/Y_sweep_same_x/old/f1_score.txt <==
6.0	0.8977
8.0	0.9998
10.0	1.0
12.0	1.0
14.0	1.0
16.0	0.9960869892581067
18.0	0.9837550964397347
20.0	0.9391044435580375
22.0	0.8643157238513045
24.0	0.8077159725624693
26.0	0.7467744857031958
28.0	0.6946551027148425
30.0	0.6686814257161892
32.0	0.6666666666666666
34.0	0.6666666666666666
36.0	0.6666666666666666
38.0	0.6666666666666666
40.0	0.6666666666666666
42.0	0.6666666666666666
44.0	0.6666666666666666
46.0	0.6666666666666666
48.0	0.6666666666666666
50.0	0.6666666666666666


==> Data/Cartesian/Y_sweep_same_x/old/f1_score_baseline.txt <==
4.0	0.6291534698178534
6.0	0.6131070759137769
8.0	0.768000282335226
10.0	0.9519886027196268
12.0	0.9900804655742672
14.0	0.972302751869267
16.0	0.9578049352476744
18.0	0.964530562321845
20.0	0.9041493778687165
22.0	0.8511596642601397
24.0	0.8186827063996092
26.0	0.7979971706893342
28.0	0.7602583185391835
30.0	0.7026044549887968
32.0	0.6681809824184672
34.0	0.6650736891511331
36.0	0.6643844811384079
38.0	0.6642267141226244
40.0	0.6641816105849956
42.0	0.6647220545832495
44.0	0.6652383502945902
46.0	0.6654175588865097
48.0	0.6655965757089352
50.0	0.665260761866506


==> Data/Cartesian/Y_sweep_same_x/old/f1_score_baseline_rad.txt <==
4.0	0.13029992325402917
6.0	0.07279499965656981
8.0	0.10339990328820119
10.0	0.12299869918699186
12.0	0.11839864864864866
14.0	0.23843945492662472
16.0	0.1601736743605739
18.0	0.18171136176066027
20.0	0.22093097985969676
22.0	0.22359231971422194
24.0	0.24087804068078042
26.0	0.2046064360029035
28.0	0.17142308340353835
30.0	0.14007178642056695
32.0	0.09750311926605504
34.0	0.058710841546626265
36.0	0.049546551724137945
38.0	0.07288883465527757
40.0	0.1128888538794801
42.0	0.14368886138613862
44.0	0.16102219768083934
46.0	0.17251110538520997
48.0	0.17944443893980683
50.0	0.18331110572259937


==> Data/Cartesian/Y_sweep_same_x/old/fa_rate.txt <==
6.0	0.2047
8.0	0.0004
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.0151
18.0	0.0233
20.0	0.0541
22.0	0.1702
24.0	0.1616
26.0	0.1172
28.0	0.0287
30.0	0.0017
32.0	0.0
34.0	0.0
36.0	0.0
38.0	0.0
40.0	0.0
42.0	0.0
44.0	0.0
46.0	0.0
48.0	0.0
50.0	0.0


==> Data/Cartesian/Y_sweep_same_x/old/fa_rate_baseline.txt <==
4.0	1.56
6.0	1.492
8.0	1.044
10.0	0.2015
12.0	0.0397
14.0	0.1108
16.0	0.1737
18.0	0.1027
20.0	0.1898
22.0	0.3651
24.0	0.3347
26.0	0.188
28.0	0.0844
30.0	0.0401
32.0	0.0159
34.0	0.0092
36.0	0.0103
38.0	0.011
40.0	0.0112
42.0	0.0088
44.0	0.0064
46.0	0.0056
48.0	0.0048
50.0	0.0063


==> Data/Cartesian/Y_sweep_same_x/old/fa_rate_baseline_rad.txt <==
4.0	1.743
6.0	1.856
8.0	1.797
10.0	1.766
12.0	1.776
14.0	1.58
16.0	1.786
18.0	1.69
20.0	1.591
22.0	1.701
24.0	1.485
26.0	1.266
28.0	1.065
30.0	0.9128
32.0	0.8723
34.0	0.9153
36.0	0.9276
38.0	0.8921
40.0	0.8319
42.0	0.7853
44.0	0.7589
46.0	0.7417
48.0	0.7312
50.0	0.7258


==> Data/Cartesian/Y_sweep_same_x/old/precision.txt <==
6.0	0.8977
8.0	0.9998
10.0	1.0
12.0	1.0
14.0	1.0
16.0	0.9925
18.0	0.9882
20.0	0.9711
22.0	0.9066
24.0	0.9006
26.0	0.915
28.0	0.9741
30.0	0.9983
32.0	1.0
34.0	1.0
36.0	1.0
38.0	1.0
40.0	1.0
42.0	1.0
44.0	1.0
46.0	1.0
48.0	1.0
50.0	1.0


==> Data/Cartesian/Y_sweep_same_x/old/precision_baseline.txt <==
4.0	0.5115
6.0	0.5085
8.0	0.6451
10.0	0.9085
12.0	0.9805
14.0	0.9474
16.0	0.92
18.0	0.9502
20.0	0.9049
22.0	0.8276
24.0	0.8286
26.0	0.8854
28.0	0.9381
30.0	0.965
32.0	0.9845
34.0	0.9909
36.0	0.9898
38.0	0.9891
40.0	0.9889
42.0	0.9913
44.0	0.9936
46.0	0.9944
48.0	0.9952
50.0	0.9937


==> Data/Cartesian/Y_sweep_same_x/old/precision_baseline_rad.txt <==
4.0	0.1302
6.0	0.07279
8.0	0.1033
10.0	0.1226
12.0	0.118
14.0	0.2347
16.0	0.1558
18.0	0.1791
20.0	0.2189
22.0	0.215
24.0	0.2432
26.0	0.2272
28.0	0.2124
30.0	0.1937
32.0	0.1444
34.0	0.0878
36.0	0.07416
38.0	0.1092
40.0	0.1692
42.0	0.2154
44.0	0.2414
46.0	0.2587
48.0	0.2691
50.0	0.2749


==> Data/Cartesian/Y_sweep_same_x/old/prob_missed_detect.txt <==
6.0	0.1023
8.0	0.0002
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.0003
18.0	0.02065
20.0	0.09085
22.0	0.1742
24.0	0.2678
26.0	0.3692
28.0	0.4602
30.0	0.4973
32.0	0.5
34.0	0.5
36.0	0.5
38.0	0.5
40.0	0.5
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_x/old/prob_missed_detect_baseline.txt <==
4.0	0.1829
6.0	0.2281
8.0	0.05125
10.0	0.00015
12.0	0.00015
14.0	0.00145
16.0	0.00115
18.0	0.0207
20.0	0.0966
22.0	0.1239
24.0	0.191
26.0	0.2737
28.0	0.3609
30.0	0.4476
32.0	0.4943
34.0	0.4995
36.0	0.5
38.0	0.5
40.0	0.5
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_x/old/prob_missed_detect_baseline_rad.txt <==
4.0	0.8696
6.0	0.9272
8.0	0.8965
10.0	0.8766
12.0	0.8812
14.0	0.7577
16.0	0.8352
18.0	0.8156
20.0	0.777
22.0	0.7671
24.0	0.7614
26.0	0.8139
28.0	0.8563
30.0	0.8903
32.0	0.9264
34.0	0.9559
36.0	0.9628
38.0	0.9453
40.0	0.9153
42.0	0.8922
44.0	0.8792
46.0	0.8706
48.0	0.8654
50.0	0.8625


==> Data/Cartesian/Y_sweep_same_x/old/rmse.txt <==
6.0	0.04962
8.0	0.01175
10.0	0.01181
12.0	0.01077
14.0	0.01008
16.0	0.01597
18.0	0.03311
20.0	0.05517
22.0	0.07292
24.0	0.08762
26.0	0.1002
28.0	0.1088
30.0	0.1113
32.0	0.1108
34.0	0.1102
36.0	0.1097
38.0	0.1094
40.0	0.1091
42.0	0.1088
44.0	0.1086
46.0	0.1085
48.0	0.1083
50.0	0.1082


==> Data/Cartesian/Y_sweep_same_x/old/rmse_baseline.txt <==
4.0	0.06912
6.0	0.07513
8.0	0.04271
10.0	0.02487
12.0	0.02465
14.0	0.02903
16.0	0.03166
18.0	0.0413
20.0	0.05875
22.0	0.06625
24.0	0.07857
26.0	0.08983
28.0	0.09871
30.0	0.1061
32.0	0.1094
34.0	0.1092
36.0	0.1088
38.0	0.1086
40.0	0.1084
42.0	0.1084
44.0	0.1083
46.0	0.1083
48.0	0.1083
50.0	0.1083


==> Data/Cartesian/Y_sweep_same_x/old/rmse_baseline_rad.txt <==
4.0	0.144
6.0	0.1477
8.0	0.1458
10.0	0.1445
12.0	0.1447
14.0	0.136
16.0	0.1416
18.0	0.1401
20.0	0.1374
22.0	0.1372
24.0	0.1368
26.0	0.1405
28.0	0.1433
30.0	0.1455
32.0	0.1477
34.0	0.1495
36.0	0.1499
38.0	0.1488
40.0	0.147
42.0	0.1455
44.0	0.1446
46.0	0.1439
48.0	0.1436
50.0	0.1433


==> Data/Cartesian/Y_sweep_same_x/old/rmse_first.txt <==
6.0	0.005542
8.0	0.00561
10.0	0.005625
12.0	0.005198
14.0	0.004956
16.0	0.008567
18.0	0.01592
20.0	0.02173
22.0	0.02648
24.0	0.03055
26.0	0.03302
28.0	0.03242
30.0	0.02955
32.0	0.02665
34.0	0.02413
36.0	0.02186
38.0	0.01989
40.0	0.01816
42.0	0.01662
44.0	0.01529
46.0	0.01409
48.0	0.01301
50.0	0.01203


==> Data/Cartesian/Y_sweep_same_x/old/rmse_first_baseline.txt <==
4.0	0.01651
6.0	0.01314
8.0	0.01232
10.0	0.01248
12.0	0.01209
14.0	0.013
16.0	0.01716
18.0	0.02125
20.0	0.02348
22.0	0.02595
24.0	0.02971
26.0	0.03139
28.0	0.02991
30.0	0.02615
32.0	0.02236
34.0	0.01929
36.0	0.01679
38.0	0.01491
40.0	0.01375
42.0	0.01324
44.0	0.01301
46.0	0.01299
48.0	0.01304
50.0	0.01316


==> Data/Cartesian/Y_sweep_same_x/old/rmse_first_baseline_rad.txt <==
4.0	0.09612
6.0	0.1014
8.0	0.09857
10.0	0.09655
12.0	0.0972
14.0	0.08792
16.0	0.09272
18.0	0.09155
20.0	0.08662
22.0	0.08856
24.0	0.08834
26.0	0.09089
28.0	0.09482
30.0	0.09801
32.0	0.1013
34.0	0.1038
36.0	0.1044
38.0	0.1029
40.0	0.1002
42.0	0.09796
44.0	0.09661
46.0	0.09568
48.0	0.0951
50.0	0.09476


==> Data/Cartesian/Y_sweep_same_x/prob_missed_detect.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.0
18.0	0.224
20.0	0.4998
22.0	0.5
24.0	0.5
26.0	0.5
28.0	0.5
30.0	0.5
32.0	0.5
34.0	0.5
36.0	0.5
38.0	0.5
40.0	0.5
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_x/prob_missed_detect_baseline.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.153
18.0	0.4068
20.0	0.494
22.0	0.4997
24.0	0.4993
26.0	0.5
28.0	0.5
30.0	0.5
32.0	0.5
34.0	0.5
36.0	0.5
38.0	0.5
40.0	0.5
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_x/prob_missed_detect_baseline_rad.txt <==
4.0	0.5485
6.0	0.6349
8.0	0.6263
10.0	0.644
12.0	0.5133
14.0	0.6621
16.0	0.872
18.0	0.978
20.0	0.8758
22.0	0.8386
24.0	0.9068
26.0	0.8995
28.0	0.817
30.0	0.7957
32.0	0.783
34.0	0.7758
36.0	0.7762
38.0	0.7706
40.0	0.7709
42.0	0.7764
44.0	0.7809
46.0	0.777
48.0	0.7854
50.0	0.8006


==> Data/Cartesian/Y_sweep_same_x/rmse.txt <==
4.0	0.006715
6.0	0.006746
8.0	0.0068
10.0	0.007214
12.0	0.006489
14.0	0.007317
16.0	0.007169
18.0	0.08813
20.0	0.1346
22.0	0.1342
24.0	0.1332
26.0	0.1323
28.0	0.1316
30.0	0.131
32.0	0.1306
34.0	0.1302
36.0	0.1299
38.0	0.1297
40.0	0.1295
42.0	0.1294
44.0	0.1293
46.0	0.1292
48.0	0.1291
50.0	0.129


==> Data/Cartesian/Y_sweep_same_x/rmse_baseline.txt <==
4.0	0.01377
6.0	0.02097
8.0	0.02185
10.0	0.02157
12.0	0.01726
14.0	0.0236
16.0	0.08146
18.0	0.1208
20.0	0.1294
22.0	0.1294
24.0	0.1303
26.0	0.1308
28.0	0.1295
30.0	0.129
32.0	0.1288
34.0	0.1287
36.0	0.1287
38.0	0.1287
40.0	0.1287
42.0	0.1287
44.0	0.1287
46.0	0.1288
48.0	0.1288
50.0	0.1288


==> Data/Cartesian/Y_sweep_same_x/rmse_baseline_rad.txt <==
4.0	0.1465
6.0	0.1537
8.0	0.1532
10.0	0.1546
12.0	0.1417
14.0	0.1558
16.0	0.1726
18.0	0.1803
20.0	0.1729
22.0	0.1701
24.0	0.1752
26.0	0.1747
28.0	0.1686
30.0	0.167
32.0	0.1661
34.0	0.1656
36.0	0.1656
38.0	0.1652
40.0	0.1652
42.0	0.1657
44.0	0.166
46.0	0.1656
48.0	0.1663
50.0	0.1675


==> Data/Cartesian/Y_sweep_same_y/f1_score.txt <==
0.0	0.04599999999999998
1.0	0.6666666666666666
2.0	0.5410143080172651
3.0	1.0
4.0	1.0
5.0	1.0
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	1.0
11.0	1.0
12.0	1.0
13.0	1.0
14.0	1.0
15.0	1.0
16.0	1.0
17.0	1.0
18.0	1.0
19.0	1.0
20.0	1.0
21.0	1.0
22.0	1.0
23.0	1.0
24.0	1.0
25.0	1.0
26.0	1.0
27.0	1.0
28.0	1.0
29.0	1.0
30.0	1.0
31.0	0.999949997499875
32.0	0.9989739482970045
33.0	0.9940396851344214
34.0	0.9745693191140279
35.0	0.928016294152329
36.0	0.8526188973667603
37.0	0.7721775431272638
38.0	0.711007991750451
39.0	0.6799551184740281
40.0	0.6695050558807876
41.0	0.6671109630123292
42.0	0.6667555496300247
43.0	0.6666666666666666
44.0	0.6666666666666666
45.0	0.6666666666666666
46.0	0.6666666666666666
47.0	0.6666666666666666
48.0	0.6666666666666666
49.0	0.6666666666666666
50.0	0.6666666666666666


==> Data/Cartesian/Y_sweep_same_y/f1_score_baseline.txt <==
0.0	0.12375554757630162
1.0	0.6666666666666666
2.0	0.6665555185061688
3.0	1.0
4.0	1.0
5.0	1.0
6.0	1.0
7.0	1.0
8.0	1.0
9.0	1.0
10.0	0.999949997499875
11.0	1.0
12.0	1.0
13.0	1.0
14.0	1.0
15.0	1.0
16.0	1.0
17.0	1.0
18.0	1.0
19.0	1.0
20.0	1.0
21.0	1.0
22.0	1.0
23.0	1.0
24.0	1.0
25.0	1.0
26.0	1.0
27.0	0.999949997499875
28.0	0.9924970429701274
29.0	0.9078906207273721
30.0	0.735112507226826
31.0	0.6200055834242093
32.0	0.6685299240910907
33.0	0.666955376308246
34.0	0.6666222162955061
35.0	0.6666666666666666
36.0	0.6666444429628642
37.0	0.6666666666666666
38.0	0.6666666666666666
39.0	0.6666666666666666
40.0	0.6666666666666666
41.0	0.6666666666666666
42.0	0.6666666666666666
43.0	0.6666666666666666
44.0	0.6666666666666666
45.0	0.6666666666666666
46.0	0.6666666666666666
47.0	0.6666666666666666
48.0	0.6666666666666666
49.0	0.6666666666666666
50.0	0.6666666666666666


==> Data/Cartesian/Y_sweep_same_y/f1_score_baseline_rad.txt <==
0.0	0.3150810906411201
1.0	0.6600275126411304
2.0	0.662326447680325
3.0	0.8050525300042216
4.0	0.6666666666666666
5.0	0.6886105829125958
6.0	0.6980014321984246
7.0	0.8461982231452637
8.0	0.801390387150905
9.0	0.6672885986539614
10.0	0.6904750049554013
11.0	0.6826127947598253
12.0	0.8168683969465649
13.0	0.8893849980393256
14.0	0.8112263076373168
15.0	0.8663029518619437
16.0	0.9204520457735075
17.0	0.9016489616525656
18.0	0.8370483299893781
19.0	0.7713420213109461
20.0	0.7395281680626857
21.0	0.739228943990271
22.0	0.7590029517874712
23.0	0.7872694336305412
24.0	0.8118124811576726
25.0	0.8149023637987496
26.0	0.804935879782075
27.0	0.7638207556612036
28.0	0.6983823322958745
29.0	0.6521918584560095
30.0	0.5779879040345599
31.0	0.4633103408545367
32.0	0.42526664576147166
33.0	0.509444442505671
34.0	0.665577776293823
35.0	0.6666444429628642
36.0	0.6666222162955061
37.0	0.6663997864958633
38.0	0.6657977407927278
39.0	0.6649242728856721
40.0	0.6638881419736489
41.0	0.6627091203453859
42.0	0.661590524534687
43.0	0.6609709791158123
44.0	0.6602337591736885
45.0	0.660303009715334
46.0	0.6603491610624278
47.0	0.6601875764577954
48.0	0.6604183645748438
49.0	0.66110885183679
50.0	0.6612925077902723


==> Data/Cartesian/Y_sweep_same_y/fa_rate.txt <==
0.0	0.931
1.0	1e-09
2.0	0.7031
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09
28.0	1e-09
29.0	1e-09
30.0	1e-09
31.0	1e-09
32.0	1e-09
33.0	1e-09
34.0	1e-09
35.0	1e-09
36.0	1e-09
37.0	1e-09
38.0	1e-09
39.0	1e-09
40.0	1e-09
41.0	1e-09
42.0	1e-09
43.0	1e-09
44.0	1e-09
45.0	1e-09
46.0	1e-09
47.0	1e-09
48.0	1e-09
49.0	1e-09
50.0	1e-09


==> Data/Cartesian/Y_sweep_same_y/fa_rate_baseline.txt <==
0.0	0.8143
1.0	1e-09
2.0	0.0005
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	0.0001
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	0.0002
11.0	0.0001
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09
28.0	0.0003
29.0	0.0161
30.0	0.0473
31.0	0.1007
32.0	0.0004
33.0	0.0003
34.0	0.0002
35.0	1e-09
36.0	0.0001
37.0	1e-09
38.0	1e-09
39.0	1e-09
40.0	1e-09
41.0	1e-09
42.0	1e-09
43.0	1e-09
44.0	1e-09
45.0	1e-09
46.0	1e-09
47.0	1e-09
48.0	1e-09
49.0	1e-09
50.0	1e-09


==> Data/Cartesian/Y_sweep_same_y/fa_rate_baseline_rad.txt <==
0.0	2.597
1.0	0.0732
2.0	0.0257
3.0	0.0424
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	0.021
11.0	0.4398
12.0	0.2581
13.0	0.0964
14.0	0.0099
15.0	0.0096
16.0	0.0002
17.0	0.0037
18.0	0.0954
19.0	0.3155
20.0	0.4471
21.0	0.4404
22.0	0.3299
23.0	0.192
24.0	0.0754
25.0	0.0223
26.0	0.0082
27.0	0.0421
28.0	0.0434
29.0	0.0517
30.0	0.14
31.0	0.3071
32.0	0.3624
33.0	0.236
34.0	0.0017
35.0	0.0001
36.0	0.0002
37.0	0.0012
38.0	0.0039
39.0	0.0079
40.0	0.0126
41.0	0.0179
42.0	0.023
43.0	0.0259
44.0	0.0292
45.0	0.0289
46.0	0.0287
47.0	0.0294
48.0	0.0284
49.0	0.0252
50.0	0.0244


==> Data/Cartesian/Y_sweep_same_y/old/f1_score.txt <==
4.0	1.0
6.0	1.0
8.0	1.0
10.0	1.0
12.0	1.0
14.0	1.0
16.0	1.0
18.0	1.0
20.0	1.0
22.0	1.0
24.0	1.0
26.0	0.9996999099729919
28.0	0.999549797408834
30.0	0.9982971050786338
32.0	0.9797657381899806
34.0	0.9444241893215448
36.0	0.8412034859400419
38.0	0.708518974425213
40.0	0.6693280106453758
42.0	0.6666666666666666
44.0	0.6666666666666666
46.0	0.6666666666666666
48.0	0.6666666666666666
50.0	0.6666444429628642


==> Data/Cartesian/Y_sweep_same_y/old/f1_score_baseline.txt <==
4.0	0.9981465711566397
6.0	0.9976444644915552
8.0	0.9993495772251965
10.0	0.998848675977374
12.0	0.9946212235459708
14.0	0.9993996397838703
16.0	0.9946717603297477
18.0	0.9963869931754317
20.0	0.9849776695087291
22.0	0.9933054814516535
24.0	0.9856983466883051
26.0	0.9758820216088893
28.0	0.9802201407301653
30.0	0.9873439682017267
32.0	0.9882951027016089
34.0	0.9473342548140332
36.0	0.8340855510396418
38.0	0.7045937028363257
40.0	0.667303204700227
42.0	0.6660655847191611
44.0	0.6662439089513383
46.0	0.6657977407927278
48.0	0.6657977407927278
50.0	0.665753058359516


==> Data/Cartesian/Y_sweep_same_y/old/f1_score_baseline_rad.txt <==
4.0	0.8146979256167916
6.0	0.12829992205767732
8.0	0.5730997208166115
10.0	0.5709492600052544
12.0	0.4737362744063324
14.0	0.629999746031746
16.0	0.45843690696913514
18.0	0.219297081623347
20.0	0.5932665149983148
22.0	0.8017636318283861
24.0	0.7634929876252211
26.0	0.17574728461757183
28.0	0.39104844069529654
30.0	0.4942342706858183
32.0	0.4988975746642614
34.0	0.5104758175053848
36.0	0.5657951198332755
38.0	0.6440127544483986
40.0	0.6648807344367754
42.0	0.6660878856684921
44.0	0.6667772427132662
46.0	0.6671310786471883
48.0	0.6665977435075772
50.0	0.6664197275277147


==> Data/Cartesian/Y_sweep_same_y/old/fa_rate.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0001
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0001
26.0	0.0013
28.0	0.0018
30.0	0.0069
32.0	0.0788
34.0	0.1092
36.0	0.0151
38.0	0.0003
40.0	0.0
42.0	0.0
44.0	0.0
46.0	0.0
48.0	0.0
50.0	0.0001


==> Data/Cartesian/Y_sweep_same_y/old/fa_rate_baseline.txt <==
4.0	0.0074
6.0	0.0095
8.0	0.0026
10.0	0.0047
12.0	0.0216
14.0	0.0025
16.0	0.0215
18.0	0.0146
20.0	0.0609
22.0	0.0269
24.0	0.0581
26.0	0.0989
28.0	0.0804
30.0	0.049
32.0	0.0279
34.0	0.0622
36.0	0.0602
38.0	0.0106
40.0	0.0039
42.0	0.0027
44.0	0.0019
46.0	0.0039
48.0	0.0039
50.0	0.0041


==> Data/Cartesian/Y_sweep_same_y/old/fa_rate_baseline_rad.txt <==
4.0	0.3743
6.0	1.746
8.0	0.8557
10.0	0.8615
12.0	1.069
14.0	0.7417
16.0	1.1
18.0	1.574
20.0	0.8563
22.0	0.4126
24.0	0.5089
26.0	1.739
28.0	1.282
30.0	1.047
32.0	1.009
34.0	0.918
36.0	0.5343
38.0	0.1047
40.0	0.0077
42.0	0.0026
44.0	0.0011
46.0	0.0019
48.0	0.0027
50.0	0.0031


==> Data/Cartesian/Y_sweep_same_y/old/prob_missed_detect.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0
30.0	0.0000001  # fix plot
32.0	0.0018
34.0	0.05645
36.0	0.2686
38.0	0.4513
40.0	0.497
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/old/prob_missed_detect_baseline.txt <==
4.0	0.0
6.0	0.0
8.0	0.0
10.0	0.0
12.0	0.0
14.0	0.0
16.0	0.0
18.0	0.0
20.0	0.0
22.0	0.0
24.0	0.0
26.0	0.0
28.0	0.0001
30.0	0.00115
32.0	0.0095
34.0	0.0721
36.0	0.2631
38.0	0.4532
40.0	0.4983
42.0	0.5
44.0	0.5
46.0	0.5
48.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/old/prob_missed_detect_baseline_rad.txt <==
4.0	0.184
6.0	0.8716
8.0	0.4265
10.0	0.4284
12.0	0.5237
14.0	0.3696
16.0	0.5391
18.0	0.7799
20.0	0.3977
22.0	0.1928
24.0	0.2254
26.0	0.8199
28.0	0.6011
30.0	0.5
32.0	0.5
34.0	0.5
36.0	0.5001
38.0	0.5002
40.0	0.5001
42.0	0.5
44.0	0.4996
46.0	0.499
48.0	0.4994
50.0	0.4995


==> Data/Cartesian/Y_sweep_same_y/old/rmse.txt <==
4.0	0.00815
6.0	0.007578
8.0	0.008185
10.0	0.008359
12.0	0.008366
14.0	0.007279
16.0	0.007316
18.0	0.006885
20.0	0.006569
22.0	0.006734
24.0	0.007162
26.0	0.007468
28.0	0.007376
30.0	0.007009
32.0	0.01092
34.0	0.04483
36.0	0.09635
38.0	0.1259
40.0	0.1335
42.0	0.1346
44.0	0.1347
46.0	0.1345
48.0	0.1343
50.0	0.1339


==> Data/Cartesian/Y_sweep_same_y/old/rmse_baseline.txt <==
4.0	0.02196
6.0	0.01957
8.0	0.01848
10.0	0.01758
12.0	0.01862
14.0	0.01551
16.0	0.0131
18.0	0.01744
20.0	0.01764
22.0	0.01994
24.0	0.02041
26.0	0.01924
28.0	0.02407
30.0	0.03002
32.0	0.03612
34.0	0.05784
36.0	0.09745
38.0	0.1255
40.0	0.1326
42.0	0.1347
44.0	0.135
46.0	0.1341
48.0	0.1332
50.0	0.1325


==> Data/Cartesian/Y_sweep_same_y/old/rmse_baseline_rad.txt <==
4.0	0.102
6.0	0.1726
8.0	0.134
10.0	0.1338
12.0	0.1429
14.0	0.1277
16.0	0.1455
18.0	0.1655
20.0	0.129
22.0	0.1058
24.0	0.1129
26.0	0.1687
28.0	0.1503
30.0	0.1367
32.0	0.1342
34.0	0.1326
36.0	0.1313
38.0	0.1301
40.0	0.1291
42.0	0.1293
44.0	0.1303
46.0	0.1313
48.0	0.1322
50.0	0.1328


==> Data/Cartesian/Y_sweep_same_y/old_rad_baseline/f1_score_baseline_rad.txt <==
0.0	0.16635764451647755
1.0	0.5540890038348345
2.0	nan
3.0	0.855704710717673
4.0	0.8853393542560398
5.0	0.8482011941336735
6.0	0.9589380793667327
7.0	1.0
8.0	1.0
9.0	1.0
10.0	0.9976698123136292
11.0	0.9927477840451249
12.0	0.9967897271268058
13.0	1.0
14.0	1.0
15.0	1.0
16.0	0.9994997498749374
17.0	0.9956814301496434
18.0	0.999949997499875
19.0	1.0
20.0	1.0
21.0	1.0
22.0	1.0
23.0	1.0
24.0	1.0
25.0	1.0
26.0	1.0
27.0	0.9999
28.0	0.9925520350594399
29.0	0.9089308121106131
30.0	0.6973490802959342
31.0	0.6253048602585398
32.0	0.6666377789656556
33.0	0.6667997866239914
34.0	0.6666666666666666
35.0	0.6666666666666666
36.0	0.6666666666666666
37.0	0.6666666666666666
38.0	0.6666666666666666
39.0	0.6666666666666666
40.0	0.6666666666666666
41.0	0.6666666666666666
42.0	0.6666666666666666
43.0	0.6666666666666666
44.0	0.6666666666666666
45.0	0.6666666666666666
46.0	0.6666666666666666
47.0	0.6666666666666666
48.0	0.6666666666666666
49.0	0.6666666666666666
50.0	0.6666666666666666


==> Data/Cartesian/Y_sweep_same_y/old_rad_baseline/fa_rate_baseline_rad.txt <==
0.0	0.7824
1.0	0.6094
2.0	1.778
3.0	0.6226
4.0	0.1797
5.0	0.6446
6.0	0.1572
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	0.0092
11.0	0.0292
12.0	0.0128
13.0	0.0001
14.0	1e-09
15.0	1e-09
16.0	0.0021
17.0	0.0174
18.0	0.0002
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	0.0001
28.0	0.001
29.0	0.019
30.0	0.1164
31.0	0.0969
32.0	0.0045
33.0	0.0006
34.0	1e-09
35.0	1e-09
36.0	1e-09
37.0	1e-09
38.0	1e-09
39.0	1e-09
40.0	1e-09
41.0	1e-09
42.0	1e-09
43.0	1e-09
44.0	1e-09
45.0	1e-09
46.0	1e-09
47.0	1e-09
48.0	1e-09
49.0	1e-09
50.0	1e-09


==> Data/Cartesian/Y_sweep_same_y/old_rad_baseline/prob_missed_detect_baseline_rad.txt <==
0.0	0.8738
1.0	0.5
2.0	1.0
3.0	0.01935
4.0	0.1344
5.0	0.0262
6.0	0.0065
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	5e-05
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	0.0001
28.0	0.0143
29.0	0.159
30.0	0.4335
31.0	0.5231
32.0	0.4989
33.0	0.4997
34.0	0.5
35.0	0.5
36.0	0.5
37.0	0.5
38.0	0.5
39.0	0.5
40.0	0.5
41.0	0.5
42.0	0.5
43.0	0.5
44.0	0.5
45.0	0.5
46.0	0.5
47.0	0.5
48.0	0.5
49.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/old_rad_baseline/rmse_baseline_rad.txt <==
0.0	0.17
1.0	0.1303
2.0	0.1818
3.0	0.06916
4.0	0.08918
5.0	0.08774
6.0	0.07219
7.0	0.04226
8.0	0.05136
9.0	0.06647
10.0	0.06533
11.0	0.04297
12.0	0.02648
13.0	0.02941
14.0	0.03865
15.0	0.04664
16.0	0.04905
17.0	0.04211
18.0	0.03016
19.0	0.02513
20.0	0.02613
21.0	0.02872
22.0	0.03168
23.0	0.03473
24.0	0.03727
25.0	0.03885
26.0	0.03932
27.0	0.0384
28.0	0.04214
29.0	0.08045
30.0	0.1263
31.0	0.1409
32.0	0.1403
33.0	0.1403
34.0	0.14
35.0	0.1394
36.0	0.139
37.0	0.1384
38.0	0.138
39.0	0.1375
40.0	0.137
41.0	0.1366
42.0	0.1361
43.0	0.1357
44.0	0.1353
45.0	0.1349
46.0	0.1345
47.0	0.1341
48.0	0.1338
49.0	0.1335
50.0	0.1332


==> Data/Cartesian/Y_sweep_same_y/oldest/f1_score.txt <==
4.0	0.9920249993699757
6.0	0.6798434539980909
8.0	0.9950499974875634
10.0	1.0
12.0	1.0
14.0	1.0
16.0	1.0
18.0	1.0
20.0	1.0
22.0	1.0
24.0	1.0
26.0	1.0
28.0	1.0
30.0	0.998598037252153
32.0	0.9875218549081153
34.0	0.9648761280969269
36.0	0.9443744421799317
38.0	0.8903150187244984
40.0	0.7941085783718105
42.0	0.714616536500355
44.0	0.6790050658025262
46.0	0.6700554779485133
48.0	0.6670441941074523
50.0	0.66673332


==> Data/Cartesian/Y_sweep_same_y/oldest/f1_score_baseline.txt <==
4.0	0.4968224531835206
6.0	0.5047105591272161
8.0	0.6528702792890824
10.0	0.8633253938463288
12.0	0.9681445479169354
14.0	0.9803953504970685
16.0	0.982550745281579
18.0	0.978553820224719
20.0	0.9764061620349045
22.0	0.988755403868032
24.0	0.9888820626895855
26.0	0.988546418185956
28.0	0.9852196564933912
30.0	0.9387805779301911
32.0	0.9511682971062108
34.0	0.9426621746842816
36.0	0.941310366758533
38.0	0.9348398557499665
40.0	0.8940469134421829
42.0	0.8005411823211288
44.0	0.7206816644295301
46.0	0.6977334673905757
48.0	0.6846902419462638
50.0	0.6811349177817722


==> Data/Cartesian/Y_sweep_same_y/oldest/f1_score_baseline_rad.txt <==
4.0	0.1188515559293524
6.0	0.3782557077625571
8.0	0.2723929908256881
10.0	0.21516998838559817
12.0	0.11504997827031725
14.0	0.20274988902589391
16.0	0.0767499674267101
18.0	0.16499975757575758
20.0	0.09115434150622569
22.0	0.20042244948865054
24.0	0.2779717985611511
26.0	0.23874764397905762
28.0	0.36455161821173887
30.0	0.5928281604844815
32.0	0.6046469858595882
34.0	0.5920580291663154
36.0	0.6129111237692246
38.0	0.6512796534805275
40.0	0.671826709322223
42.0	0.6755516845667208
44.0	0.6844656678624184
46.0	0.682005887978142
48.0	0.6763800391125498
50.0	0.6730253983193277


==> Data/Cartesian/Y_sweep_same_y/oldest/fa_rate.txt <==
4.0	0.0159
6.0	0.7512
8.0	0.0101
10.0	0.000000001 %=0 fix for plot 
12.0	0.000000001 %=0 fix for plot 
14.0	0.000000001 %=0 fix for plot 
16.0	0.000000001 %=0 fix for plot 
18.0	0.000000001 %=0 fix for plot 
20.0	0.000000001 %=0 fix for plot 
22.0	0.000000001 %=0 fix for plot 
24.0	0.000000001 %=0 fix for plot 
26.0	0.0001
28.0	0.0001
30.0	0.0057
32.0	0.0482
34.0	0.1315
36.0	0.1383
38.0	0.0765
40.0	0.0312
42.0	0.0109
44.0	0.0027
46.0	0.0007
48.0	0.0003
50.0	0.0001


==> Data/Cartesian/Y_sweep_same_y/oldest/fa_rate_baseline.txt <==
4.0	2.084
6.0	1.435
8.0	1.498
10.0	0.6255
12.0	0.1314
14.0	0.0788
16.0	0.0711
18.0	0.0875
20.0	0.0966
22.0	0.0449
24.0	0.0445
26.0	0.0463
28.0	0.0592
30.0	0.2151
32.0	0.0921
34.0	0.0308
36.0	0.0222
38.0	0.0617
40.0	0.1834
42.0	0.2444
44.0	0.1671
46.0	0.0766
48.0	0.0374
50.0	0.0211


==> Data/Cartesian/Y_sweep_same_y/oldest/fa_rate_baseline_rad.txt <==
4.0	1.839
6.0	1.662
8.0	1.525
10.0	1.64
12.0	1.772
14.0	1.597
16.0	1.85
18.0	1.674
20.0	1.827
22.0	1.642
24.0	1.479
26.0	1.534
28.0	1.309
30.0	0.9697
32.0	0.7969
34.0	0.7002
36.0	0.6419
38.0	0.5999
40.0	0.6088
42.0	0.4569
44.0	0.206
46.0	0.0898
48.0	0.0422
50.0	0.0284


==> Data/Cartesian/Y_sweep_same_y/oldest/precision.txt <==
4.0	0.992
6.0	0.6535
8.0	0.995
10.0	1.0
12.0	1.0
14.0	1.0
16.0	1.0
18.0	1.0
20.0	1.0
22.0	1.0
24.0	1.0
26.0	1.0
28.0	1.0
30.0	0.9972
32.0	0.9764
34.0	0.9379
36.0	0.9326
38.0	0.9561
40.0	0.9772
42.0	0.9903
44.0	0.9974
46.0	0.9993
48.0	0.9997
50.0	0.9999


==> Data/Cartesian/Y_sweep_same_y/oldest/precision_baseline.txt <==
4.0	0.3931
6.0	0.4469
8.0	0.5309
10.0	0.7612
12.0	0.9383
14.0	0.9621
16.0	0.9657
18.0	0.9581
20.0	0.9539
22.0	0.978
24.0	0.9782
26.0	0.9774
28.0	0.9712
30.0	0.9011
32.0	0.9537
34.0	0.9833
36.0	0.9878
38.0	0.967
40.0	0.9059
42.0	0.8597
44.0	0.8796
46.0	0.9356
48.0	0.9659
50.0	0.9802


==> Data/Cartesian/Y_sweep_same_y/oldest/precision_baseline_rad.txt <==
4.0	0.1165
6.0	0.3395
8.0	0.2671
10.0	0.2111
12.0	0.115
14.0	0.2026
16.0	0.0767
18.0	0.1648
20.0	0.09091
22.0	0.1981
24.0	0.2752
26.0	0.238
28.0	0.3604
30.0	0.5634
32.0	0.6033
34.0	0.6186
36.0	0.6452
38.0	0.6767
40.0	0.6843
42.0	0.7328
44.0	0.8478
46.0	0.9233
48.0	0.9611
50.0	0.9731


==> Data/Cartesian/Y_sweep_same_y/oldest/prob_missed_detect.txt <==
4.0	0.00795
6.0	0.2916
8.0	0.0049
10.0	0.000000001 %=0 fix for plot 
12.0	0.000000001 %=0 fix for plot 
14.0	0.000000001 %=0 fix for plot 
16.0	0.000000001 %=0 fix for plot 
18.0	0.000000001 %=0 fix for plot 
20.0	0.000000001 %=0 fix for plot 
22.0	0.000000001 %=0 fix for plot 
24.0	0.000000001 %=0 fix for plot 
26.0	0.000000001 %=0 fix for plot 
28.0	0.000000001 %=0 fix for plot 
30.0	0.000000001 %=0 fix for plot 
32.0	0.0011
34.0	0.00655
36.0	0.04355
38.0	0.167
40.0	0.3312
42.0	0.441
44.0	0.4853
46.0	0.496
48.0	0.4995
50.0	0.4999


==> Data/Cartesian/Y_sweep_same_y/oldest/prob_missed_detect_baseline.txt <==
4.0	0.3251
6.0	0.4203
8.0	0.1524
10.0	0.0029
12.0	5e-05
14.0	0.0006
16.0	0.000000001 %=0 fix for plot 
18.0	0.0001
20.0	0.000000001 %=0 fix for plot 
22.0	0.00025
24.0	0.0002
26.0	5e-05
28.0	0.00035
30.0	0.02025
32.0	0.05135
34.0	0.09475
36.0	0.101
38.0	0.09525
40.0	0.1175
42.0	0.251
44.0	0.3896
46.0	0.4437
48.0	0.4697
50.0	0.4781


==> Data/Cartesian/Y_sweep_same_y/oldest/prob_missed_detect_baseline_rad.txt <==
4.0	0.8787
6.0	0.573
8.0	0.7221
10.0	0.7806
12.0	0.8849
14.0	0.7971
16.0	0.9232
18.0	0.8348
20.0	0.9086
22.0	0.7972
24.0	0.7192
26.0	0.7605
28.0	0.6312
30.0	0.3745
32.0	0.394
34.0	0.4323
36.0	0.4163
38.0	0.3723
40.0	0.3402
42.0	0.3734
44.0	0.4261
46.0	0.4593
48.0	0.4782
50.0	0.4856


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse.txt <==
4.0	0.01732
6.0	0.08446
8.0	0.01803
10.0	0.01086
12.0	0.009262
14.0	0.009224
16.0	0.0087
18.0	0.008523
20.0	0.008894
22.0	0.0101
24.0	0.01177
26.0	0.01288
28.0	0.013
30.0	0.01686
32.0	0.02765
34.0	0.04042
36.0	0.05559
38.0	0.07766
40.0	0.09755
42.0	0.1083
44.0	0.112
46.0	0.1125
48.0	0.1125
50.0	0.1122


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse_baseline.txt <==
4.0	0.09002
6.0	0.1028
8.0	0.0665
10.0	0.0317
12.0	0.02976
14.0	0.02844
16.0	0.02315
18.0	0.02115
20.0	0.02232
22.0	0.0235
24.0	0.02419
26.0	0.02218
28.0	0.02388
30.0	0.04275
32.0	0.05254
34.0	0.0596
36.0	0.06026
38.0	0.06152
40.0	0.06998
42.0	0.08955
44.0	0.1038
46.0	0.1081
48.0	0.1095
50.0	0.1095


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse_baseline_rad.txt <==
4.0	0.1446
6.0	0.1236
8.0	0.1339
10.0	0.138
12.0	0.145
14.0	0.1393
16.0	0.1474
18.0	0.1418
20.0	0.1465
22.0	0.1392
24.0	0.1337
26.0	0.1367
28.0	0.1268
30.0	0.1023
32.0	0.1031
34.0	0.106
36.0	0.1036
38.0	0.09785
40.0	0.09329
42.0	0.09721
44.0	0.1034
46.0	0.1074
48.0	0.1099
50.0	0.1113


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse_first.txt <==
4.0	0.00536
6.0	0.03236
8.0	0.006859
10.0	0.005396
12.0	0.00456
14.0	0.004498
16.0	0.004306
18.0	0.004274
20.0	0.004437
22.0	0.004935
24.0	0.005747
26.0	0.00619
28.0	0.00602
30.0	0.008083
32.0	0.01481
34.0	0.02311
36.0	0.03035
38.0	0.03563
40.0	0.03732
42.0	0.03659
44.0	0.03544
46.0	0.0342
48.0	0.03302
50.0	0.03184


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse_first_baseline.txt <==
4.0	0.02197
6.0	0.03545
8.0	0.01731
10.0	0.01729
12.0	0.01437
14.0	0.01385
16.0	0.01291
18.0	0.01159
20.0	0.01224
22.0	0.01263
24.0	0.01215
26.0	0.01039
28.0	0.01203
30.0	0.02413
32.0	0.02842
34.0	0.02747
36.0	0.0261
38.0	0.02766
40.0	0.03211
42.0	0.0349
44.0	0.03541
46.0	0.03402
48.0	0.03149
50.0	0.02883


==> Data/Cartesian/Y_sweep_same_y/oldest/rmse_first_baseline_rad.txt <==
4.0	0.09671
6.0	0.07617
8.0	0.08466
10.0	0.08747
12.0	0.09902
14.0	0.08876
16.0	0.1008
18.0	0.09344
20.0	0.0996
22.0	0.09044
24.0	0.0809
26.0	0.08478
28.0	0.07299
30.0	0.04946
32.0	0.03757
34.0	0.03063
36.0	0.02752
38.0	0.02304
40.0	0.01944
42.0	0.02009
44.0	0.0232
46.0	0.02683
48.0	0.03017
50.0	0.03293


==> Data/Cartesian/Y_sweep_same_y/prob_missed_detect.txt <==
0.0	0.9655
1.0	0.5
2.0	0.4988
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	1e-09
28.0	1e-09
29.0	1e-09
30.0	1e-09
31.0	0.0001
32.0	0.00205
33.0	0.01185
34.0	0.0496
35.0	0.1343
36.0	0.2569
37.0	0.3711
38.0	0.4484
39.0	0.4849
40.0	0.4968
41.0	0.4995
42.0	0.4999
43.0	0.5
44.0	0.5
45.0	0.5
46.0	0.5
47.0	0.5
48.0	0.5
49.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/prob_missed_detect_baseline.txt <==
0.0	0.9072
1.0	0.5
2.0	0.5
3.0	1e-09
4.0	1e-09
5.0	1e-09
6.0	1e-09
7.0	1e-09
8.0	1e-09
9.0	1e-09
10.0	1e-09
11.0	1e-09
12.0	1e-09
13.0	1e-09
14.0	1e-09
15.0	1e-09
16.0	1e-09
17.0	1e-09
18.0	1e-09
19.0	1e-09
20.0	1e-09
21.0	1e-09
22.0	1e-09
23.0	1e-09
24.0	1e-09
25.0	1e-09
26.0	1e-09
27.0	0.0001
28.0	0.0147
29.0	0.162
30.0	0.4051
31.0	0.5281
32.0	0.4978
33.0	0.4996
34.0	0.5
35.0	0.5
36.0	0.5
37.0	0.5
38.0	0.5
39.0	0.5
40.0	0.5
41.0	0.5
42.0	0.5
43.0	0.5
44.0	0.5
45.0	0.5
46.0	0.5
47.0	0.5
48.0	0.5
49.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/prob_missed_detect_baseline_rad.txt <==
0.0	0.5702
1.0	0.4894
2.0	0.4985
3.0	0.312
4.0	0.5
5.0	0.4749
6.0	0.4639
7.0	0.2666
8.0	0.3314
9.0	0.4993
10.0	0.4672
11.0	0.3679
12.0	0.2205
13.0	0.1606
14.0	0.3142
15.0	0.2322
16.0	0.1473
17.0	0.1776
18.0	0.2459
19.0	0.2732
20.0	0.2821
21.0	0.2846
22.0	0.2875
23.0	0.2885
24.0	0.291
25.0	0.3047
26.0	0.3237
27.0	0.3691
28.0	0.4518
29.0	0.5036
30.0	0.5651
31.0	0.6522
32.0	0.681
33.0	0.6179
34.0	0.5008
35.0	0.5
36.0	0.5
37.0	0.5
38.0	0.5
39.0	0.5
40.0	0.5
41.0	0.5
42.0	0.5
43.0	0.5
44.0	0.5
45.0	0.5
46.0	0.5
47.0	0.5
48.0	0.5
49.0	0.5
50.0	0.5


==> Data/Cartesian/Y_sweep_same_y/rmse.txt <==
0.0	0.1787
1.0	0.1294
2.0	0.1338
3.0	0.006623
4.0	0.007187
5.0	0.006657
6.0	0.006769
7.0	0.006823
8.0	0.006781
9.0	0.00678
10.0	0.006793
11.0	0.00672
12.0	0.006663
13.0	0.00686
14.0	0.007051
15.0	0.007179
16.0	0.007139
17.0	0.006949
18.0	0.006722
19.0	0.006523
20.0	0.006452
21.0	0.006461
22.0	0.006611
23.0	0.006863
24.0	0.007086
25.0	0.007284
26.0	0.007401
27.0	0.007457
28.0	0.007363
29.0	0.007162
30.0	0.006957
31.0	0.007233
32.0	0.01118
33.0	0.02177
34.0	0.04212
35.0	0.06834
36.0	0.09422
37.0	0.1135
38.0	0.1253
39.0	0.1311
40.0	0.1334
41.0	0.1343
42.0	0.1346
43.0	0.1348
44.0	0.1347
45.0	0.1347
46.0	0.1346
47.0	0.1345
48.0	0.1343
49.0	0.1341
50.0	0.134


==> Data/Cartesian/Y_sweep_same_y/rmse_baseline.txt <==
0.0	0.1732
1.0	0.13
2.0	0.1375
3.0	0.01495
4.0	0.01497
5.0	0.01578
6.0	0.01625
7.0	0.01818
8.0	0.009822
9.0	0.01664
10.0	0.01788
11.0	0.01464
12.0	0.01937
13.0	0.01569
14.0	0.01101
15.0	0.01324
16.0	0.01535
17.0	0.01139
18.0	0.01357
19.0	0.01909
20.0	0.01907
21.0	0.01717
22.0	0.01536
23.0	0.01475
24.0	0.0152
25.0	0.01604
26.0	0.01671
27.0	0.01705
28.0	0.02793
29.0	0.07679
30.0	0.1226
31.0	0.1411
32.0	0.1401
33.0	0.1402
34.0	0.1399
35.0	0.1393
36.0	0.1388
37.0	0.1383
38.0	0.1377
39.0	0.1372
40.0	0.1367
41.0	0.1362
42.0	0.1358
43.0	0.1354
44.0	0.1349
45.0	0.1345
46.0	0.1341
47.0	0.1338
48.0	0.1334
49.0	0.1331
50.0	0.1328


==> Data/Cartesian/Y_sweep_same_y/rmse_baseline_rad.txt <==
0.0	0.1379
1.0	0.1282
2.0	0.1303
3.0	0.1042
4.0	0.1307
5.0	0.1287
6.0	0.1256
7.0	0.09819
8.0	0.1106
9.0	0.1358
10.0	0.1398
11.0	0.1271
12.0	0.1122
13.0	0.1027
14.0	0.1167
15.0	0.1054
16.0	0.0891
17.0	0.08724
18.0	0.09439
19.0	0.09683
20.0	0.09785
21.0	0.09905
22.0	0.1013
23.0	0.1038
24.0	0.1068
25.0	0.1115
26.0	0.1162
27.0	0.1228
28.0	0.1312
29.0	0.1348
30.0	0.1448
31.0	0.1545
32.0	0.1574
33.0	0.1522
34.0	0.1419
35.0	0.1413
36.0	0.1406
37.0	0.14
38.0	0.1393
39.0	0.1387
40.0	0.1382
41.0	0.1378
42.0	0.1374
43.0	0.1371
44.0	0.1368
45.0	0.1366
46.0	0.1364
47.0	0.1363
48.0	0.1362
49.0	0.1361
50.0	0.1361


==> Data/NAF_sweep/f1_score.txt <==
0.08	0.6666666666666666
0.09	0.6666666666666666
0.1	0.6667555496300247
0.105	0.6712729205421207
0.11	0.7026566627741015
0.115	0.7861058702118618
0.12	0.8845027277291236
0.125	0.9555451316339323
0.13	0.9849199736020509
0.135	0.9913632397811231
0.14	0.9982469321312296
0.15	1.0
0.16	1.0
0.17	1.0
0.18	1.0


==> Data/NAF_sweep/f1_score_baseline.txt <==
0.08	0.6666666666666666
0.09	0.6681760671239263
0.1	0.683690930630512
0.105	0.6965589155370178
0.11	0.7200559872
0.115	0.7502561179852519
0.12	0.7915300658729679
0.125	0.8503679834397101
0.13	0.9074330997481661
0.135	0.9476194412229837
0.14	0.9769311770726714
0.15	0.9983246087196054
0.16	0.9997999599919984
0.17	0.9998499774966245
0.18	0.9997999599919984


==> Data/NAF_sweep/f1_score_baseline_rad.txt <==
0.08	0.6498432114159046
0.09	0.6496934672670592
0.1	0.6507109021776702
0.105	0.6513266883251538
0.11	0.6487293407356003
0.115	0.6462048562656991
0.12	0.6445085830299636
0.125	0.6407665469904963
0.13	0.6303031523140852
0.135	0.6201129494299913
0.14	0.6178723435546731
0.15	0.6224462972477064
0.16	0.6276998901822974
0.17	0.6300462346760071
0.18	0.6343548241790178


==> Data/NAF_sweep/fa_rate.txt <==
0.08	1e-09
0.09	1e-09
0.1	1e-09
0.105	1e-09
0.11	0.0003
0.115	0.0007
0.12	0.001
0.125	0.0056
0.13	0.0347
0.135	0.0333
0.14	0.0071
0.15	1e-09
0.16	1e-09
0.17	1e-09
0.18	1e-09


==> Data/NAF_sweep/fa_rate_baseline.txt <==
0.08	1e-09
0.09	1e-09
0.1	1e-09
0.105	1e-09
0.11	0.0001
0.115	0.0002
0.12	0.0006
0.125	0.002
0.13	0.023
0.135	0.0426
0.14	0.0292
0.15	0.0046
0.16	0.0008
0.17	0.0007
0.18	0.0008


==> Data/NAF_sweep/fa_rate_baseline_rad.txt <==
0.08	0.0523
0.09	0.0522
0.1	0.0495
0.105	0.0504
0.11	0.0542
0.115	0.0615
0.12	0.0657
0.125	0.0708
0.13	0.0892
0.135	0.1131
0.14	0.1228
0.15	0.1295
0.16	0.1368
0.17	0.1343
0.18	0.1343


==> Data/NAF_sweep/old/f1_score.txt <==
0.08	0.66673332
0.09	0.66673332
0.1	0.6672885986539614
0.102	0.6688404446515344
0.104	0.6704538865616065
0.105	0.6714249169435216
0.106	0.6722183411913142
0.108	0.6766464614366104
0.11	0.6827641012124407
0.115	0.705447036700817
0.12	0.7303664841461861
0.125	0.7999661907343816
0.13	0.9233753773178094
0.135	0.9868277998733376
0.14	0.9984997496244367
0.15	0.9997999599919984
0.16	0.999949997499875
0.17	0.9997999599919984
0.18	0.99964987745711
0.19	0.9997499374843711
0.2	0.9998499774966245
0.21	0.999949997499875
0.22	1.0


==> Data/NAF_sweep/old/f1_score_baseline.txt <==
0.08	0.6729454933617987
0.09	0.6709567146282973
0.1	0.6742556936781227
0.102	0.6747466693258876
0.104	0.6781660209632479
0.105	0.6798584476701796
0.106	0.6793092839604487
0.108	0.6817174630525548
0.11	0.6849028904028045
0.115	0.6940363755831527
0.12	0.702527088772846
0.125	0.7449269636650869
0.13	0.8272652863799916
0.135	0.9063741560081243
0.14	0.9615060425708865
0.15	0.994864867445659
0.16	0.996538056294215
0.17	0.9924433249370278
0.18	0.9883662114314619
0.19	0.9882638607851073
0.2	0.9933054814516535
0.21	0.9957318604067287
0.22	0.9952778056867276


==> Data/NAF_sweep/old/f1_score_baseline_rad.txt <==
0.08	0.6644490686607749
0.09	0.6613248414592569
0.1	0.6638295162278016
0.102	0.6638208568898576
0.104	0.6662205814427387
0.105	0.6665358264771878
0.106	0.665914606435812
0.108	0.6662219189299851
0.11	0.6669715495458581
0.115	0.6717053033401499
0.12	0.6766825129181399
0.125	0.7147527744826677
0.13	0.792
0.135	0.8754348344596514
0.14	0.937770009591815
0.15	0.9859428774278615
0.16	0.9955393902867762
0.17	0.9924940809027253
0.18	0.9882638607851073
0.19	0.9882126776951484
0.2	0.9930520592085389
0.21	0.9955301089849832
0.22	0.994873856669012


==> Data/NAF_sweep/old/fa_rate.txt <==
0.08	0.0001
0.09	0.0001
0.1	0.0000001  # fix plot
0.102	0.0002
0.104	0.0005
0.105	0.0005
0.106	0.0005
0.108	0.0011
0.11	0.001
0.115	0.0043
0.12	0.0081
0.125	0.0168
0.13	0.0172
0.135	0.0124
0.14	0.0041
0.15	0.0009
0.16	0.0003
0.17	0.0008
0.18	0.0014
0.19	0.0011
0.2	0.0007
0.21	0.0002
0.22	0.0


==> Data/NAF_sweep/old/fa_rate_baseline.txt <==
0.08	0.0114
0.09	0.005
0.1	0.006
0.102	0.0069
0.104	0.008
0.105	0.009
0.106	0.0107
0.108	0.0119
0.11	0.0131
0.115	0.0145
0.12	0.0149
0.125	0.0211
0.13	0.0305
0.135	0.044
0.14	0.0345
0.15	0.0168
0.16	0.0139
0.17	0.0305
0.18	0.0471
0.19	0.0475
0.2	0.027
0.21	0.0172
0.22	0.019


==> Data/NAF_sweep/old/fa_rate_baseline_rad.txt <==
0.08	0.0378
0.09	0.0388
0.1	0.0386
0.102	0.041
0.104	0.0393
0.105	0.0422
0.106	0.0423
0.108	0.0501
0.11	0.0534
0.115	0.059
0.12	0.0635
0.125	0.0718
0.13	0.0865
0.135	0.0913
0.14	0.0751
0.15	0.0335
0.16	0.0156
0.17	0.0303
0.18	0.0476
0.19	0.0477
0.2	0.0279
0.21	0.0179
0.22	0.0206


==> Data/NAF_sweep/old/prob_missed_detect.txt <==
0.08	0.4999
0.09	0.4999
0.1	0.4993
0.102	0.4975
0.104	0.4956
0.105	0.4945
0.106	0.4936
0.108	0.4884
0.11	0.4814
0.115	0.4539
0.12	0.4224
0.125	0.3278
0.13	0.135
0.135	0.01995
0.14	0.001
0.15	0.0000001  # fix plot
0.16	0.0
0.17	0.0
0.18	0.0
0.19	0.0
0.2	0.0
0.21	0.0
0.22	0.0


==> Data/NAF_sweep/old/prob_missed_detect_baseline.txt <==
0.08	0.49
0.09	0.4939
0.1	0.4899
0.102	0.4891
0.104	0.4849
0.105	0.4827
0.106	0.4829
0.108	0.4798
0.11	0.4758
0.115	0.4647
0.12	0.4545
0.125	0.4002
0.13	0.2838
0.135	0.153
0.14	0.05815
0.15	0.00195
0.16	0.0000001  # fix plot
0.17	0.0
0.18	0.0
0.19	0.0
0.2	0.0
0.21	0.0
0.22	0.0


==> Data/NAF_sweep/old/prob_missed_detect_baseline_rad.txt <==
0.08	0.4931
0.09	0.4964
0.1	0.4936
0.102	0.493
0.104	0.4907
0.105	0.4896
0.106	0.4903
0.108	0.488
0.11	0.4863
0.115	0.4794
0.12	0.4724
0.125	0.4239
0.13	0.316
0.135	0.186
0.14	0.084
0.15	0.0114
0.16	0.0012
0.17	0.0000001  # fix plot
0.18	0.0
0.19	0.0
0.2	0.0
0.21	0.0
0.22	0.0


==> Data/NAF_sweep/old/rmse.txt <==
0.08	0.2531
0.09	0.2537
0.1	0.2539
0.102	0.2534
0.104	0.2529
0.105	0.2525
0.106	0.2522
0.108	0.2507
0.11	0.2488
0.115	0.2413
0.12	0.2325
0.125	0.2059
0.13	0.1357
0.135	0.05852
0.14	0.02573
0.15	0.01908
0.16	0.01546
0.17	0.01266
0.18	0.01077
0.19	0.009346
0.2	0.008363
0.21	0.007734
0.22	0.007618


==> Data/NAF_sweep/old/rmse_baseline.txt <==
0.08	0.2503
0.09	0.2516
0.1	0.2511
0.102	0.2509
0.104	0.25
0.105	0.2495
0.106	0.2495
0.108	0.2488
0.11	0.2478
0.115	0.2449
0.12	0.2419
0.125	0.2275
0.13	0.193
0.135	0.144
0.14	0.09255
0.15	0.03228
0.16	0.02446
0.17	0.02331
0.18	0.02334
0.19	0.02367
0.2	0.0232
0.21	0.02248
0.22	0.02166


==> Data/NAF_sweep/old/rmse_baseline_rad.txt <==
0.08	0.2538
0.09	0.2546
0.1	0.2542
0.102	0.2542
0.104	0.2537
0.105	0.2534
0.106	0.2536
0.108	0.2532
0.11	0.253
0.115	0.2517
0.12	0.2507
0.125	0.2404
0.13	0.214
0.135	0.1757
0.14	0.1377
0.15	0.1015
0.16	0.09484
0.17	0.09369
0.18	0.09363
0.19	0.09363
0.2	0.09357
0.21	0.09363
0.22	0.09319


==> Data/NAF_sweep/old_rad_baseline/f1_score_baseline_rad.txt <==
0.08	0.6369503447285263
0.09	0.6401732964224872
0.1	0.6469806634533597
0.105	0.6540077368346746
0.11	0.670339405774864
0.115	0.6960040964019936
0.12	0.7355925463388984
0.125	0.7818171244959677
0.13	0.8224348827343797
0.135	0.8513895008807987
0.14	0.8756095466483956
0.15	0.9079702325581396
0.16	0.9075432150428104
0.17	0.8958649598393574
0.18	0.8966302204386478


==> Data/NAF_sweep/old_rad_baseline/fa_rate_baseline_rad.txt <==
0.08	0.1105
0.09	0.0889
0.1	0.1013
0.105	0.1083
0.11	0.1192
0.115	0.1329
0.12	0.1401
0.125	0.1717
0.13	0.2296
0.135	0.2713
0.14	0.2718
0.15	0.2312
0.16	0.239
0.17	0.2636
0.18	0.2571


==> Data/NAF_sweep/old_rad_baseline/prob_missed_detect_baseline_rad.txt <==
0.08	0.5069
0.09	0.5083
0.1	0.4976
0.105	0.4878
0.11	0.4658
0.115	0.4308
0.12	0.3775
0.125	0.3031
0.13	0.2214
0.135	0.1582
0.14	0.1154
0.15	0.07245
0.16	0.06995
0.17	0.0817
0.18	0.08295


==> Data/NAF_sweep/old_rad_baseline/rmse_baseline_rad.txt <==
0.08	0.1341
0.09	0.1348
0.1	0.1342
0.105	0.1334
0.11	0.1311
0.115	0.1271
0.12	0.1204
0.125	0.1104
0.13	0.09823
0.135	0.0879
0.14	0.08003
0.15	0.07123
0.16	0.07071
0.17	0.07355
0.18	0.07372


==> Data/NAF_sweep/oldest/f1_score.txt <==
0.06	0.6666666666666666
0.07	0.6666444429628642
0.08	0.6730805926516511
0.09	0.7921259345650973
0.092	0.8328031099768533
0.094	0.8717531880825757
0.096	0.9009867376949114
0.098	0.9154412106656478
0.1	0.9198754608544785
0.11	0.9463506863029216
0.12	0.9791553530867978
0.13	0.9521437298614204
0.14	0.98989898989899
0.15	0.9997499374843711
0.16	1.0


==> Data/NAF_sweep/oldest/f1_score_baseline.txt <==
0.06	0.6876396590458571
0.07	0.726259457369337
0.08	0.7991922604198357
0.09	0.8630218721144967
0.092	0.8707252880811788
0.094	0.8821507620828376
0.096	0.8936461702008616
0.098	0.8972260525729561
0.1	0.9024652487761705
0.11	0.8980483805947483
0.12	0.9284419286537482
0.13	0.9237577910544164
0.14	0.927169097054563
0.15	0.9546215043646438
0.16	0.9728109296353363


==> Data/NAF_sweep/oldest/f1_score_baseline_rad.txt <==
0.06	0.3859654855797528
0.07	0.4144432749858837
0.08	0.43361758438936865
0.09	0.45796463295269174
0.092	0.46004921875000004
0.094	0.4614953319614427
0.096	0.46104804251165815
0.098	0.4694985738612175
0.1	0.4649491088683702
0.11	0.442074153017725
0.12	0.3474774276711544
0.13	0.2905158309087797
0.14	0.2599617298124761
0.15	0.21701283053575535
0.16	0.20335670761670763


==> Data/NAF_sweep/oldest/fa_rate.txt <==
0.06	0.0
0.07	0.0001
0.08	0.003
0.09	0.072
0.092	0.1088
0.094	0.1399
0.096	0.1798
0.098	0.2254
0.1	0.2744
0.11	0.2232
0.12	0.0848
0.13	0.201
0.14	0.0408
0.15	0.001
0.16	0.000000000001 % fix for plot


==> Data/NAF_sweep/oldest/fa_rate_baseline.txt <==
0.06	0.0158
0.07	0.0334
0.08	0.0602
0.09	0.1404
0.092	0.1709
0.094	0.1952
0.096	0.2172
0.098	0.2628
0.1	0.287
0.11	0.4225
0.12	0.2998
0.13	0.3263
0.14	0.3111
0.15	0.189
0.16	0.1106


==> Data/NAF_sweep/oldest/fa_rate_baseline_rad.txt <==
0.06	0.4791
0.07	0.5311
0.08	0.6876
0.09	0.9029
0.092	0.9603
0.094	1.021
0.096	1.084
0.098	1.141
0.1	1.199
0.11	1.425
0.12	1.547
0.13	1.695
0.14	1.748
0.15	1.734
0.16	1.691


==> Data/NAF_sweep/oldest/precision.txt <==
0.06	1.0
0.07	0.9999
0.08	0.9971
0.09	0.9497
0.092	0.9326
0.094	0.922
0.096	0.9086
0.098	0.8929
0.1	0.8759
0.11	0.8995
0.12	0.9593
0.13	0.9087
0.14	0.98
0.15	0.9995
0.16	1.0


==> Data/NAF_sweep/oldest/precision_baseline.txt <==
0.06	0.9853
0.07	0.972
0.08	0.9579
0.09	0.9205
0.092	0.9074
0.094	0.8987
0.096	0.8918
0.098	0.8751
0.1	0.8676
0.11	0.8237
0.12	0.8692
0.13	0.8595
0.14	0.8652
0.15	0.9136
0.16	0.9476


==> Data/NAF_sweep/oldest/precision_baseline_rad.txt <==
0.06	0.5531
0.07	0.5547
0.08	0.5197
0.09	0.4884
0.092	0.4794
0.094	0.4701
0.096	0.4601
0.098	0.4579
0.1	0.447
0.11	0.4055
0.12	0.3253
0.13	0.2703
0.14	0.2426
0.15	0.2077
0.16	0.1981


==> Data/NAF_sweep/oldest/prob_missed_detect.txt <==
0.06	0.5
0.07	0.5
0.08	0.492
0.09	0.3206
0.092	0.2477
0.094	0.1733
0.096	0.1065
0.098	0.06085
0.1	0.0315
0.11	0.00165
0.12	0.00015
0.13	5e-05
0.14	0.0
0.15	0.0
0.16	0.0


==> Data/NAF_sweep/oldest/prob_missed_detect_baseline.txt <==
0.06	0.4719
0.07	0.4203
0.08	0.3144
0.09	0.1877
0.092	0.1631
0.094	0.1338
0.096	0.1045
0.098	0.0795
0.1	0.05975
0.11	0.01285
0.12	0.00365
0.13	0.0016
0.14	0.0013
0.15	0.0005
0.16	0.0006


==> Data/NAF_sweep/oldest/prob_missed_detect_baseline_rad.txt <==
0.06	0.7036
0.07	0.6692
0.08	0.628
0.09	0.5689
0.092	0.5578
0.094	0.5468
0.096	0.538
0.098	0.5183
0.1	0.5156
0.11	0.5141
0.12	0.6271
0.13	0.686
0.14	0.72
0.15	0.7728
0.16	0.7911


==> Data/NAF_sweep/oldest/rmse.txt <==
0.06	0.111
0.07	0.1122
0.08	0.1127
0.09	0.09725
0.092	0.08915
0.094	0.08001
0.096	0.07022
0.098	0.062
0.1	0.05521
0.11	0.03379
0.12	0.02138
0.13	0.02364
0.14	0.01842
0.15	0.01528
0.16	0.01331


==> Data/NAF_sweep/oldest/rmse_baseline.txt <==
0.06	0.1077
0.07	0.104
0.08	0.09442
0.09	0.0804
0.092	0.07726
0.094	0.07332
0.096	0.06886
0.098	0.06455
0.1	0.06074
0.11	0.04522
0.12	0.03471
0.13	0.0316
0.14	0.03047
0.15	0.02707
0.16	0.02586


==> Data/NAF_sweep/oldest/rmse_baseline_rad.txt <==
0.06	0.1314
0.07	0.1284
0.08	0.1249
0.09	0.12
0.092	0.1191
0.094	0.1182
0.096	0.1175
0.098	0.1158
0.1	0.1157
0.11	0.1163
0.12	0.1262
0.13	0.1308
0.14	0.1333
0.15	0.1372
0.16	0.1386


==> Data/NAF_sweep/oldest/rmse_first.txt <==
0.06	0.02744
0.07	0.03196
0.08	0.03606
0.09	0.03881
0.092	0.03848
0.094	0.03767
0.096	0.03595
0.098	0.03381
0.1	0.03145
0.11	0.01791
0.12	0.008643
0.13	0.008737
0.14	0.008827
0.15	0.007203
0.16	0.005982


==> Data/NAF_sweep/oldest/rmse_first_baseline.txt <==
0.06	0.02363
0.07	0.02792
0.08	0.03197
0.09	0.03516
0.092	0.03547
0.094	0.03549
0.096	0.03496
0.098	0.03409
0.1	0.03317
0.11	0.0257
0.12	0.01743
0.13	0.01404
0.14	0.01359
0.15	0.01258
0.16	0.01352


==> Data/NAF_sweep/oldest/rmse_first_baseline_rad.txt <==
0.06	0.07615
0.07	0.07267
0.08	0.0703
0.09	0.06768
0.092	0.06744
0.094	0.0674
0.096	0.06772
0.098	0.06653
0.1	0.0666
0.11	0.06833
0.12	0.07593
0.13	0.07966
0.14	0.08307
0.15	0.0882
0.16	0.09024


==> Data/NAF_sweep/prob_missed_detect.txt <==
0.08	0.5
0.09	0.5
0.1	0.4999
0.105	0.4948
0.11	0.4583
0.115	0.3522
0.12	0.2067
0.125	0.0826
0.13	0.01285
0.135	0.00075
0.14	1e-09
0.15	1e-09
0.16	1e-09
0.17	1e-09
0.18	1e-09


==> Data/NAF_sweep/prob_missed_detect_baseline.txt <==
0.08	0.5
0.09	0.4983
0.1	0.4806
0.105	0.4656
0.11	0.4374
0.115	0.3996
0.12	0.3448
0.125	0.2596
0.13	0.1599
0.135	0.0804
0.14	0.0312
0.15	0.00105
0.16	1e-09
0.17	1e-09
0.18	1e-09


==> Data/NAF_sweep/prob_missed_detect_baseline_rad.txt <==
0.08	0.5061
0.09	0.5063
0.1	0.5058
0.105	0.5049
0.11	0.5069
0.115	0.508
0.12	0.5089
0.125	0.5119
0.13	0.5193
0.135	0.5252
0.14	0.5255
0.15	0.5189
0.16	0.5113
0.17	0.5092
0.18	0.5043


==> Data/NAF_sweep/rmse.txt <==
0.08	0.1338
0.09	0.1349
0.1	0.1354
0.105	0.1343
0.11	0.1286
0.115	0.1123
0.12	0.08591
0.125	0.05638
0.13	0.03323
0.135	0.02658
0.14	0.02241
0.15	0.019
0.16	0.01553
0.17	0.01264
0.18	0.01076


==> Data/NAF_sweep/rmse_baseline.txt <==
0.08	0.1326
0.09	0.1333
0.1	0.1318
0.105	0.1302
0.11	0.1265
0.115	0.1209
0.12	0.1122
0.125	0.09783
0.13	0.07877
0.135	0.0602
0.14	0.04444
0.15	0.02844
0.16	0.0247
0.17	0.02331
0.18	0.02345


==> Data/NAF_sweep/rmse_baseline_rad.txt <==
0.08	0.1337
0.09	0.1343
0.1	0.1349
0.105	0.1357
0.11	0.136
0.115	0.1371
0.12	0.1375
0.125	0.1379
0.13	0.1413
0.135	0.1404
0.14	0.1405
0.15	0.1388
0.16	0.1389
0.17	0.1377
0.18	0.1377

